Learning-based Max-Min Fair Hybrid Precoding for mmWave Multicasting

This paper investigates the joint design of hybrid transmit precoder and analog receive combiners for single-group multicasting in millimeter-wave systems. We propose LB-GDM, a low-complexity learning-based approach that leverages gradient descent with momentum and alternating optimization to design (i) the digital and analog constituents of a hybrid transmitter and (ii) the analog combiners of each receiver. In addition, we also extend our proposed approach to design fully-digital precoders. We show through numerical evaluation that, implementing LB-GDM in either hybrid or digital precoders attain superlative performance compared to competing designs based on semidefinite relaxation. Specifically, in terms of minimum signal-to-noise ratio, we report a remarkable improvement with gains of up to 105% and 101% for the fully-digital and hybrid precoders, respectively.

==> OSDMinSNR.txt <==
1	1	0.0205894542978409
1	2	1.07624230103850
1	3	1.07624230103850
1	4	1.15455619219952
1	5	1.23223214650904
1	6	1.35400757427923
1	7	1.37144707418940
1	8	1.44590711511356
1	9	1.63283982277429
1	10	1.63304655558414
1	11	1.64139216163701
1	12	1.64139216163701
1	13	1.71241202258855
1	14	1.72261448250973
1	15	1.72280104192130
1	16	1.72280104192130
1	17	1.72414005746773
1	18	1.73080517231620
1	19	1.75418857235107
1	20	1.75583370468182
1	21	1.75583370468182
1	22	1.76905600226699
1	23	1.76905600226699
1	24	1.76905600226699
1	25	1.76905600226699
2	1	0.136828509190075
2	2	1.07624230103850
2	3	1.07624230103850
2	4	1.15455619219952
2	5	1.29511964756324
2	6	1.35400757427923
2	7	1.37144707418940
2	8	1.56697361594986
2	9	1.63283982277429
2	10	1.64139216163701
2	11	1.64139216163701
2	12	1.64139216163701
2	13	1.71241202258855
2	14	1.72261448250973
2	15	1.72280104192130
2	16	1.72280104192130
2	17	1.72414005746773
2	18	1.73080517231620
2	19	1.75418857235107
2	20	1.75583370468182
2	21	1.76718079443486
2	22	1.76905600226699
2	23	1.76905600226699
2	24	1.76905600226699
2	25	1.77523663981877
3	1	0.571443965942553
3	2	1.07624230103850
3	3	1.07624230103850
3	4	1.18920005839137
3	5	1.29511964756324
3	6	1.35400757427923
3	7	1.37144707418940
3	8	1.56697361594986
3	9	1.63283982277429
3	10	1.64139216163701
3	11	1.64139216163701
3	12	1.64139216163701
3	13	1.71241202258855
3	14	1.72261448250973
3	15	1.72280104192130
3	16	1.72280104192130
3	17	1.72414005746773
3	18	1.73080517231620
3	19	1.75418857235107
3	20	1.75583370468182
3	21	1.76718079443486
3	22	1.76905600226699
3	23	1.76905600226699
3	24	1.76905600226699
3	25	1.77523663981877
4	1	0.753363614670864
4	2	1.07624230103850
4	3	1.07624230103850
4	4	1.18920005839137
4	5	1.29511964756324
4	6	1.35400757427923
4	7	1.37144707418940
4	8	1.56697361594986
4	9	1.63283982277429
4	10	1.64139216163701
4	11	1.64139216163701
4	12	1.64139216163701
4	13	1.71241202258855
4	14	1.72261448250973
4	15	1.72280104192130
4	16	1.72280104192130
4	17	1.72414005746773
4	18	1.73080517231620
4	19	1.75418857235107
4	20	1.75583370468182
4	21	1.76718079443486
4	22	1.76905600226699
4	23	1.76905600226699
4	24	1.76905600226699
4	25	1.77523663981877
5	1	0.922350182540790
5	2	1.07624230103850
5	3	1.07624230103850
5	4	1.18920005839137
5	5	1.29511964756324
5	6	1.35400757427923
5	7	1.37144707418940
5	8	1.56697361594986
5	9	1.63283982277429
5	10	1.64139216163701
5	11	1.64139216163701
5	12	1.64139216163701
5	13	1.71241202258855
5	14	1.72261448250973
5	15	1.72280104192130
5	16	1.72280104192130
5	17	1.72414005746773
5	18	1.73080517231620
5	19	1.75418857235107
5	20	1.75583370468182
5	21	1.76718079443486
5	22	1.76905600226699
5	23	1.76905600226699
5	24	1.76905600226699
5	25	1.77523663981877
6	1	1.07435029365875
6	2	1.07624230103850
6	3	1.07624230103850
6	4	1.18920005839137
6	5	1.29511964756324
6	6	1.35400757427923
6	7	1.37144707418940
6	8	1.56697361594986
6	9	1.63283982277429
6	10	1.64139216163701
6	11	1.64139216163701
6	12	1.64139216163701
6	13	1.71241202258855
6	14	1.72261448250973
6	15	1.72280104192130
6	16	1.72280104192130
6	17	1.72414005746773
6	18	1.73080517231620
6	19	1.75418857235107
6	20	1.75583370468182
6	21	1.76718079443486
6	22	1.76905600226699
6	23	1.76905600226699
6	24	1.76905600226699
6	25	1.77523663981877
7	1	1.07435029365875
7	2	1.07624230103850
7	3	1.07624230103850
7	4	1.18920005839137
7	5	1.29511964756324
7	6	1.35400757427923
7	7	1.37144707418940
7	8	1.56697361594986
7	9	1.63283982277429
7	10	1.64139216163701
7	11	1.64139216163701
7	12	1.64139216163701
7	13	1.71241202258855
7	14	1.72261448250973
7	15	1.72280104192130
7	16	1.72280104192130
7	17	1.72414005746773
7	18	1.73080517231620
7	19	1.75418857235107
7	20	1.75583370468182
7	21	1.76718079443486
7	22	1.76905600226699
7	23	1.76905600226699
7	24	1.76905600226699
7	25	1.77523663981877
8	1	1.07435029365875
8	2	1.07624230103850
8	3	1.07624230103850
8	4	1.18920005839137
8	5	1.29511964756324
8	6	1.35400757427923
8	7	1.37144707418940
8	8	1.56697361594986
8	9	1.63283982277429
8	10	1.64139216163701
8	11	1.64139216163701
8	12	1.64139216163701
8	13	1.71241202258855
8	14	1.72261448250973
8	15	1.72280104192130
8	16	1.72280104192130
8	17	1.72414005746773
8	18	1.73080517231620
8	19	1.75418857235107
8	20	1.75583370468182
8	21	1.76718079443486
8	22	1.76905600226699
8	23	1.76905600226699
8	24	1.76905600226699
8	25	1.77523663981877
9	1	1.07435029365875
9	2	1.07624230103850
9	3	1.07624230103850
9	4	1.18920005839137
9	5	1.29511964756324
9	6	1.35400757427923
9	7	1.37144707418940
9	8	1.56697361594986
9	9	1.63283982277429
9	10	1.64139216163701
9	11	1.64139216163701
9	12	1.64139216163701
9	13	1.71241202258855
9	14	1.72261448250973
9	15	1.72280104192130
9	16	1.72280104192130
9	17	1.72414005746773
9	18	1.73080517231620
9	19	1.75418857235107
9	20	1.75583370468182
9	21	1.76718079443486
9	22	1.76905600226699
9	23	1.76905600226699
9	24	1.76905600226699
9	25	1.77523663981877
10	1	1.07435029365875
10	2	1.07624230103850
10	3	1.07624230103850
10	4	1.19113805903467
10	5	1.29511964756324
10	6	1.35400757427923
10	7	1.37144707418940
10	8	1.56697361594986
10	9	1.63283982277429
10	10	1.64139216163701
10	11	1.64139216163701
10	12	1.64139216163701
10	13	1.71241202258855
10	14	1.72261448250973
10	15	1.72280104192130
10	16	1.72280104192130
10	17	1.72414005746773
10	18	1.73080517231620
10	19	1.75418857235107
10	20	1.75583370468182
10	21	1.76718079443486
10	22	1.76905600226699
10	23	1.76905600226699
10	24	1.76905600226699
10	25	1.77523663981877
11	1	1.07435029365875
11	2	1.07624230103850
11	3	1.07624230103850
11	4	1.19115901450654
11	5	1.29511964756324
11	6	1.35400757427923
11	7	1.37144707418940
11	8	1.56697361594986
11	9	1.63283982277429
11	10	1.64139216163701
11	11	1.64139216163701
11	12	1.64139216163701
11	13	1.71241202258855
11	14	1.72261448250973
11	15	1.72280104192130
11	16	1.72280104192130
11	17	1.72414005746773
11	18	1.73080517231620
11	19	1.75418857235107
11	20	1.75583370468182
11	21	1.76718079443486
11	22	1.76905600226699
11	23	1.76905600226699
11	24	1.76905600226699
11	25	1.77523663981877
12	1	1.07435029365875
12	2	1.07624230103850
12	3	1.07624230103850
12	4	1.19115901450654
12	5	1.29511964756324
12	6	1.35400757427923
12	7	1.37144707418940
12	8	1.56697361594986
12	9	1.63283982277429
12	10	1.64139216163701
12	11	1.64139216163701
12	12	1.64139216163701
12	13	1.71241202258855
12	14	1.72261448250973
12	15	1.72280104192130
12	16	1.72280104192130
12	17	1.72656743113519
12	18	1.73080517231620
12	19	1.75418857235107
12	20	1.75583370468182
12	21	1.76718079443486
12	22	1.76905600226699
12	23	1.76905600226699
12	24	1.76905600226699
12	25	1.77523663981877
13	1	1.07435029365875
13	2	1.07624230103850
13	3	1.07624230103850
13	4	1.19115901450654
13	5	1.29511964756324
13	6	1.35400757427923
13	7	1.37144707418940
13	8	1.56697361594986
13	9	1.63283982277429
13	10	1.64139216163701
13	11	1.64139216163701
13	12	1.64139216163701
13	13	1.71241202258855
13	14	1.72261448250973
13	15	1.72280104192130
13	16	1.72280104192130
13	17	1.73080517231620
13	18	1.73080517231620
13	19	1.75418857235107
13	20	1.75583370468182
13	21	1.76718079443486
13	22	1.76905600226699
13	23	1.76905600226699
13	24	1.76905600226699
13	25	1.77523663981877
14	1	1.07435029365875
14	2	1.07624230103850
14	3	1.07624230103850
14	4	1.19115901450654
14	5	1.29511964756324
14	6	1.35400757427923
14	7	1.37144707418940
14	8	1.56697361594986
14	9	1.63283982277429
14	10	1.64139216163701
14	11	1.64139216163701
14	12	1.64139216163701
14	13	1.71241202258855
14	14	1.72261448250973
14	15	1.72280104192130
14	16	1.72280104192130
14	17	1.73080517231620
14	18	1.73080517231620
14	19	1.75418857235107
14	20	1.75583370468182
14	21	1.76718079443486
14	22	1.76905600226699
14	23	1.76905600226699
14	24	1.76905600226699
14	25	1.77523663981877
15	1	1.07435029365875
15	2	1.07624230103850
15	3	1.07624230103850
15	4	1.19115901450654
15	5	1.29511964756324
15	6	1.35400757427923
15	7	1.37144707418940
15	8	1.56697361594986
15	9	1.63283982277429
15	10	1.64139216163701
15	11	1.64139216163701
15	12	1.64139216163701
15	13	1.71241202258855
15	14	1.72261448250973
15	15	1.72280104192130
15	16	1.72280104192130
15	17	1.73080517231620
15	18	1.73080517231620
15	19	1.75418857235107
15	20	1.75583370468182
15	21	1.76718079443486
15	22	1.76905600226699
15	23	1.76905600226699
15	24	1.76905600226699
15	25	1.77523663981877
16	1	1.07435029365875
16	2	1.07624230103850
16	3	1.07624230103850
16	4	1.19115901450654
16	5	1.29511964756324
16	6	1.35400757427923
16	7	1.37144707418940
16	8	1.56697361594986
16	9	1.63283982277429
16	10	1.64139216163701
16	11	1.64139216163701
16	12	1.64139216163701
16	13	1.71241202258855
16	14	1.72261448250973
16	15	1.72280104192130
16	16	1.72280104192130
16	17	1.73080517231620
16	18	1.73080517231620
16	19	1.75418857235107
16	20	1.75583370468182
16	21	1.76718079443486
16	22	1.76905600226699
16	23	1.76905600226699
16	24	1.76905600226699
16	25	1.77523663981877
17	1	1.07435029365875
17	2	1.07624230103850
17	3	1.07624230103850
17	4	1.19115901450654
17	5	1.29511964756324
17	6	1.35489758357978
17	7	1.37144707418940
17	8	1.56697361594986
17	9	1.63283982277429
17	10	1.64139216163701
17	11	1.64139216163701
17	12	1.64139216163701
17	13	1.71241202258855
17	14	1.72261448250973
17	15	1.72280104192130
17	16	1.72280104192130
17	17	1.73080517231620
17	18	1.73080517231620
17	19	1.75418857235107
17	20	1.75583370468182
17	21	1.76718079443486
17	22	1.76905600226699
17	23	1.76905600226699
17	24	1.76905600226699
17	25	1.77523663981877
18	1	1.07435029365875
18	2	1.07624230103850
18	3	1.07624230103850
18	4	1.19115901450654
18	5	1.29511964756324
18	6	1.35598569038099
18	7	1.37144707418940
18	8	1.56697361594986
18	9	1.63283982277429
18	10	1.64139216163701
18	11	1.64139216163701
18	12	1.64139216163701
18	13	1.71241202258855
18	14	1.72261448250973
18	15	1.72280104192130
18	16	1.72280104192130
18	17	1.73080517231620
18	18	1.73080517231620
18	19	1.75418857235107
18	20	1.75583370468182
18	21	1.76718079443486
18	22	1.76905600226699
18	23	1.76905600226699
18	24	1.76905600226699
18	25	1.77523663981877
19	1	1.07435029365875
19	2	1.07624230103850
19	3	1.07624230103850
19	4	1.19115901450654
19	5	1.29511964756324
19	6	1.35691321580706
19	7	1.37144707418940
19	8	1.56697361594986
19	9	1.63283982277429
19	10	1.64139216163701
19	11	1.64139216163701
19	12	1.64139216163701
19	13	1.71241202258855
19	14	1.72261448250973
19	15	1.72280104192130
19	16	1.72280104192130
19	17	1.73080517231620
19	18	1.73080517231620
19	19	1.75418857235107
19	20	1.75583370468182
19	21	1.76718079443486
19	22	1.76905600226699
19	23	1.76905600226699
19	24	1.76905600226699
19	25	1.77523663981877
20	1	1.07435029365875
20	2	1.07624230103850
20	3	1.07624230103850
20	4	1.19115901450654
20	5	1.29511964756324
20	6	1.35770362721148
20	7	1.37144707418940
20	8	1.56697361594986
20	9	1.63283982277429
20	10	1.64139216163701
20	11	1.64139216163701
20	12	1.64139216163701
20	13	1.71241202258855
20	14	1.72261448250973
20	15	1.72280104192130
20	16	1.72280104192130
20	17	1.73080517231620
20	18	1.73080517231620
20	19	1.75418857235107
20	20	1.75583370468182
20	21	1.76718079443486
20	22	1.76905600226699
20	23	1.76905600226699
20	24	1.76905600226699
20	25	1.77523663981877
21	1	1.07435029365875
21	2	1.07624230103850
21	3	1.07624230103850
21	4	1.19115901450654
21	5	1.29511964756324
21	6	1.35837702669185
21	7	1.37144707418940
21	8	1.56697361594986
21	9	1.63283982277429
21	10	1.64139216163701
21	11	1.64139216163701
21	12	1.64139216163701
21	13	1.71346480720000
21	14	1.72261448250973
21	15	1.72280104192130
21	16	1.72280104192130
21	17	1.73080517231620
21	18	1.73080517231620
21	19	1.75418857235107
21	20	1.75583370468182
21	21	1.76718079443486
21	22	1.76905600226699
21	23	1.76905600226699
21	24	1.76905600226699
21	25	1.77523663981877
22	1	1.07435029365875
22	2	1.07624230103850
22	3	1.07624230103850
22	4	1.19115901450654
22	5	1.29511964756324
22	6	1.35895061565693
22	7	1.37154259524440
22	8	1.56697361594986
22	9	1.63283982277429
22	10	1.64139216163701
22	11	1.64139216163701
22	12	1.64139216163701
22	13	1.71439484198311
22	14	1.72261448250973
22	15	1.72280104192130
22	16	1.72280104192130
22	17	1.73080517231620
22	18	1.73080517231620
22	19	1.75511713687068
22	20	1.75583370468182
22	21	1.76718079443486
22	22	1.76905600226699
22	23	1.76905600226699
22	24	1.76905600226699
22	25	1.77523663981877
23	1	1.07435029365875
23	2	1.07624230103850
23	3	1.07624230103850
23	4	1.19115901450654
23	5	1.29511964756324
23	6	1.35943910039425
23	7	1.37206555333268
23	8	1.56697361594986
23	9	1.63283982277429
23	10	1.64139216163701
23	11	1.64139216163701
23	12	1.64139216163701
23	13	1.71518725913523
23	14	1.72261448250973
23	15	1.72280104192130
23	16	1.72280104192130
23	17	1.73080517231620
23	18	1.73080517231620
23	19	1.75583370468182
23	20	1.75583370468182
23	21	1.76718079443486
23	22	1.76905600226699
23	23	1.76905600226699
23	24	1.76905600226699
23	25	1.77523663981877
24	1	1.07435029365875
24	2	1.07624230103850
24	3	1.07624230103850
24	4	1.19115901450654
24	5	1.29511964756324
24	6	1.35985504461767
24	7	1.37251086854149
24	8	1.56697361594986
24	9	1.63283982277429
24	10	1.64139216163701
24	11	1.64139216163701
24	12	1.64139216163701
24	13	1.71586227261793
24	14	1.72261448250973
24	15	1.72280104192130
24	16	1.72280104192130
24	17	1.73080517231620
24	18	1.73080517231620
24	19	1.75583370468182
24	20	1.75583370468182
24	21	1.76718079443486
24	22	1.76905600226699
24	23	1.76905600226699
24	24	1.76905600226699
24	25	1.77523663981877
25	1	1.07435029365875
25	2	1.07624230103850
25	3	1.07624230103850
25	4	1.19115901450654
25	5	1.29511964756324
25	6	1.36020917485111
25	7	1.37289001719846
25	8	1.56697361594986
25	9	1.63283982277429
25	10	1.64139216163701
25	11	1.64139216163701
25	12	1.64139216163701
25	13	1.71643716848175
25	14	1.72261448250973
25	15	1.72280104192130
25	16	1.72280104192130
25	17	1.73080517231620
25	18	1.73080517231620
25	19	1.75583370468182
25	20	1.75583370468182
25	21	1.76718079443486
25	22	1.76905600226699
25	23	1.76905600226699
25	24	1.76905600226699
25	25	1.77523663981877

==> OSDSum.txt <==
1	1	28.2297108692915
1	2	76.8022851466755
1	3	76.8022851466755
1	4	75.1699197819029
1	5	77.2224479317250
1	6	76.9570985693415
1	7	77.7009365821479
1	8	78.9545474655413
1	9	79.8818470637405
1	10	79.9802812353504
1	11	79.5740921189189
1	12	79.5740921189189
1	13	79.5677035220288
1	14	80.0874625680231
1	15	80.1677951484778
1	16	80.1677951484778
1	17	80.3603757284451
1	18	80.5120638548387
1	19	81.0788550980035
1	20	81.1570173092940
1	21	81.1570173092940
1	22	81.2330519726533
1	23	81.2330519726533
1	24	81.2330519726533
1	25	81.2330519726533
2	1	48.7490469573663
2	2	76.8022851466755
2	3	76.8022851466755
2	4	75.1699197819029
2	5	76.1028694424741
2	6	76.9570985693415
2	7	77.7009365821479
2	8	79.1407597036466
2	9	79.8818470637405
2	10	79.5740921189189
2	11	79.5740921189189
2	12	79.5740921189189
2	13	79.5677035220288
2	14	80.0874625680231
2	15	80.1677951484778
2	16	80.1677951484778
2	17	80.3603757284451
2	18	80.5120638548387
2	19	81.0788550980035
2	20	81.1570173092940
2	21	81.1356079594107
2	22	81.2330519726533
2	23	81.2330519726533
2	24	81.2330519726533
2	25	81.0058612689569
3	1	62.1574413821303
3	2	76.8022851466755
3	3	76.8022851466755
3	4	76.1930638184046
3	5	76.1028694424741
3	6	76.9570985693415
3	7	77.7009365821479
3	8	79.1407597036466
3	9	79.8818470637405
3	10	79.5740921189189
3	11	79.5740921189189
3	12	79.5740921189189
3	13	79.5677035220288
3	14	80.0874625680231
3	15	80.1677951484778
3	16	80.1677951484778
3	17	80.3603757284451
3	18	80.5120638548387
3	19	81.0788550980035
3	20	81.1570173092940
3	21	81.1356079594107
3	22	81.2330519726533
3	23	81.2330519726533
3	24	81.2330519726533
3	25	81.0058612689569
4	1	69.6042490261124
4	2	76.8022851466755
4	3	76.8022851466755
4	4	76.1930638184046
4	5	76.1028694424741
4	6	76.9570985693415
4	7	77.7009365821479
4	8	79.1407597036466
4	9	79.8818470637405
4	10	79.5740921189189
4	11	79.5740921189189
4	12	79.5740921189189
4	13	79.5677035220288
4	14	80.0874625680231
4	15	80.1677951484778
4	16	80.1677951484778
4	17	80.3603757284451
4	18	80.5120638548387
4	19	81.0788550980035
4	20	81.1570173092940
4	21	81.1356079594107
4	22	81.2330519726533
4	23	81.2330519726533
4	24	81.2330519726533
4	25	81.0058612689569
5	1	73.8490313256788
5	2	76.8022851466755
5	3	76.8022851466755
5	4	76.1930638184046
5	5	76.1028694424741
5	6	76.9570985693415
5	7	77.7009365821479
5	8	79.1407597036466
5	9	79.8818470637405
5	10	79.5740921189189
5	11	79.5740921189189
5	12	79.5740921189189
5	13	79.5677035220288
5	14	80.0874625680231
5	15	80.1677951484778
5	16	80.1677951484778
5	17	80.3603757284451
5	18	80.5120638548387
5	19	81.0788550980035
5	20	81.1570173092940
5	21	81.1356079594107
5	22	81.2330519726533
5	23	81.2330519726533
5	24	81.2330519726533
5	25	81.0058612689569
6	1	76.4008826069886
6	2	76.8022851466755
6	3	76.8022851466755
6	4	76.1930638184046
6	5	76.1028694424741
6	6	76.9570985693415
6	7	77.7009365821479
6	8	79.1407597036466
6	9	79.8818470637405
6	10	79.5740921189189
6	11	79.5740921189189
6	12	79.5740921189189
6	13	79.5677035220288
6	14	80.0874625680231
6	15	80.1677951484778
6	16	80.1677951484778
6	17	80.3603757284451
6	18	80.5120638548387
6	19	81.0788550980035
6	20	81.1570173092940
6	21	81.1356079594107
6	22	81.2330519726533
6	23	81.2330519726533
6	24	81.2330519726533
6	25	81.0058612689569
7	1	76.4008826069886
7	2	76.8022851466755
7	3	76.8022851466755
7	4	76.1930638184046
7	5	76.1028694424741
7	6	76.9570985693415
7	7	77.7009365821479
7	8	79.1407597036466
7	9	79.8818470637405
7	10	79.5740921189189
7	11	79.5740921189189
7	12	79.5740921189189
7	13	79.5677035220288
7	14	80.0874625680231
7	15	80.1677951484778
7	16	80.1677951484778
7	17	80.3603757284451
7	18	80.5120638548387
7	19	81.0788550980035
7	20	81.1570173092940
7	21	81.1356079594107
7	22	81.2330519726533
7	23	81.2330519726533
7	24	81.2330519726533
7	25	81.0058612689569
8	1	76.4008826069886
8	2	76.8022851466755
8	3	76.8022851466755
8	4	76.1930638184046
8	5	76.1028694424741
8	6	76.9570985693415
8	7	77.7009365821479
8	8	79.1407597036466
8	9	79.8818470637405
8	10	79.5740921189189
8	11	79.5740921189189
8	12	79.5740921189189
8	13	79.5677035220288
8	14	80.0874625680231
8	15	80.1677951484778
8	16	80.1677951484778
8	17	80.3603757284451
8	18	80.5120638548387
8	19	81.0788550980035
8	20	81.1570173092940
8	21	81.1356079594107
8	22	81.2330519726533
8	23	81.2330519726533
8	24	81.2330519726533
8	25	81.0058612689569
9	1	76.4008826069886
9	2	76.8022851466755
9	3	76.8022851466755
9	4	76.1930638184046
9	5	76.1028694424741
9	6	76.9570985693415
9	7	77.7009365821479
9	8	79.1407597036466
9	9	79.8818470637405
9	10	79.5740921189189
9	11	79.5740921189189
9	12	79.5740921189189
9	13	79.5677035220288
9	14	80.0874625680231
9	15	80.1677951484778
9	16	80.1677951484778
9	17	80.3603757284451
9	18	80.5120638548387
9	19	81.0788550980035
9	20	81.1570173092940
9	21	81.1356079594107
9	22	81.2330519726533
9	23	81.2330519726533
9	24	81.2330519726533
9	25	81.0058612689569
10	1	76.4008826069886
10	2	76.8022851466755
10	3	76.8022851466755
10	4	75.8133129962861
10	5	76.1028694424741
10	6	76.9570985693415
10	7	77.7009365821479
10	8	79.1407597036466
10	9	79.8818470637405
10	10	79.5740921189189
10	11	79.5740921189189
10	12	79.5740921189189
10	13	79.5677035220288
10	14	80.0874625680231
10	15	80.1677951484778
10	16	80.1677951484778
10	17	80.3603757284451
10	18	80.5120638548387
10	19	81.0788550980035
10	20	81.1570173092940
10	21	81.1356079594107
10	22	81.2330519726533
10	23	81.2330519726533
10	24	81.2330519726533
10	25	81.0058612689569
11	1	76.4008826069886
11	2	76.8022851466755
11	3	76.8022851466755
11	4	75.8027694637243
11	5	76.1028694424741
11	6	76.9570985693415
11	7	77.7009365821479
11	8	79.1407597036466
11	9	79.8818470637405
11	10	79.5740921189189
11	11	79.5740921189189
11	12	79.5740921189189
11	13	79.5677035220288
11	14	80.0874625680231
11	15	80.1677951484778
11	16	80.1677951484778
11	17	80.3603757284451
11	18	80.5120638548387
11	19	81.0788550980035
11	20	81.1570173092940
11	21	81.1356079594107
11	22	81.2330519726533
11	23	81.2330519726533
11	24	81.2330519726533
11	25	81.0058612689569
12	1	76.4008826069886
12	2	76.8022851466755
12	3	76.8022851466755
12	4	75.8027694637243
12	5	76.1028694424741
12	6	76.9570985693415
12	7	77.7009365821479
12	8	79.1407597036466
12	9	79.8818470637405
12	10	79.5740921189189
12	11	79.5740921189189
12	12	79.5740921189189
12	13	79.5677035220288
12	14	80.0874625680231
12	15	80.1677951484778
12	16	80.1677951484778
12	17	80.5272859731794
12	18	80.5120638548387
12	19	81.0788550980035
12	20	81.1570173092940
12	21	81.1356079594107
12	22	81.2330519726533
12	23	81.2330519726533
12	24	81.2330519726533
12	25	81.0058612689569
13	1	76.4008826069886
13	2	76.8022851466755
13	3	76.8022851466755
13	4	75.8027694637243
13	5	76.1028694424741
13	6	76.9570985693415
13	7	77.7009365821479
13	8	79.1407597036466
13	9	79.8818470637405
13	10	79.5740921189189
13	11	79.5740921189189
13	12	79.5740921189189
13	13	79.5677035220288
13	14	80.0874625680231
13	15	80.1677951484778
13	16	80.1677951484778
13	17	80.5120638548387
13	18	80.5120638548387
13	19	81.0788550980035
13	20	81.1570173092940
13	21	81.1356079594107
13	22	81.2330519726533
13	23	81.2330519726533
13	24	81.2330519726533
13	25	81.0058612689569
14	1	76.4008826069886
14	2	76.8022851466755
14	3	76.8022851466755
14	4	75.8027694637243
14	5	76.1028694424741
14	6	76.9570985693415
14	7	77.7009365821479
14	8	79.1407597036466
14	9	79.8818470637405
14	10	79.5740921189189
14	11	79.5740921189189
14	12	79.5740921189189
14	13	79.5677035220288
14	14	80.0874625680231
14	15	80.1677951484778
14	16	80.1677951484778
14	17	80.5120638548387
14	18	80.5120638548387
14	19	81.0788550980035
14	20	81.1570173092940
14	21	81.1356079594107
14	22	81.2330519726533
14	23	81.2330519726533
14	24	81.2330519726533
14	25	81.0058612689569
15	1	76.4008826069886
15	2	76.8022851466755
15	3	76.8022851466755
15	4	75.8027694637243
15	5	76.1028694424741
15	6	76.9570985693415
15	7	77.7009365821479
15	8	79.1407597036466
15	9	79.8818470637405
15	10	79.5740921189189
15	11	79.5740921189189
15	12	79.5740921189189
15	13	79.5677035220288
15	14	80.0874625680231
15	15	80.1677951484778
15	16	80.1677951484778
15	17	80.5120638548387
15	18	80.5120638548387
15	19	81.0788550980035
15	20	81.1570173092940
15	21	81.1356079594107
15	22	81.2330519726533
15	23	81.2330519726533
15	24	81.2330519726533
15	25	81.0058612689569
16	1	76.4008826069886
16	2	76.8022851466755
16	3	76.8022851466755
16	4	75.8027694637243
16	5	76.1028694424741
16	6	76.9570985693415
16	7	77.7009365821479
16	8	79.1407597036466
16	9	79.8818470637405
16	10	79.5740921189189
16	11	79.5740921189189
16	12	79.5740921189189
16	13	79.5677035220288
16	14	80.0874625680231
16	15	80.1677951484778
16	16	80.1677951484778
16	17	80.5120638548387
16	18	80.5120638548387
16	19	81.0788550980035
16	20	81.1570173092940
16	21	81.1356079594107
16	22	81.2330519726533
16	23	81.2330519726533
16	24	81.2330519726533
16	25	81.0058612689569
17	1	76.4008826069886
17	2	76.8022851466755
17	3	76.8022851466755
17	4	75.8027694637243
17	5	76.1028694424741
17	6	77.2594090223589
17	7	77.7009365821479
17	8	79.1407597036466
17	9	79.8818470637405
17	10	79.5740921189189
17	11	79.5740921189189
17	12	79.5740921189189
17	13	79.5677035220288
17	14	80.0874625680231
17	15	80.1677951484778
17	16	80.1677951484778
17	17	80.5120638548387
17	18	80.5120638548387
17	19	81.0788550980035
17	20	81.1570173092940
17	21	81.1356079594107
17	22	81.2330519726533
17	23	81.2330519726533
17	24	81.2330519726533
17	25	81.0058612689569
18	1	76.4008826069886
18	2	76.8022851466755
18	3	76.8022851466755
18	4	75.8027694637243
18	5	76.1028694424741
18	6	77.2473233843111
18	7	77.7009365821479
18	8	79.1407597036466
18	9	79.8818470637405
18	10	79.5740921189189
18	11	79.5740921189189
18	12	79.5740921189189
18	13	79.5677035220288
18	14	80.0874625680231
18	15	80.1677951484778
18	16	80.1677951484778
18	17	80.5120638548387
18	18	80.5120638548387
18	19	81.0788550980035
18	20	81.1570173092940
18	21	81.1356079594107
18	22	81.2330519726533
18	23	81.2330519726533
18	24	81.2330519726533
18	25	81.0058612689569
19	1	76.4008826069886
19	2	76.8022851466755
19	3	76.8022851466755
19	4	75.8027694637243
19	5	76.1028694424741
19	6	77.2369963392826
19	7	77.7009365821479
19	8	79.1407597036466
19	9	79.8818470637405
19	10	79.5740921189189
19	11	79.5740921189189
19	12	79.5740921189189
19	13	79.5677035220288
19	14	80.0874625680231
19	15	80.1677951484778
19	16	80.1677951484778
19	17	80.5120638548387
19	18	80.5120638548387
19	19	81.0788550980035
19	20	81.1570173092940
19	21	81.1356079594107
19	22	81.2330519726533
19	23	81.2330519726533
19	24	81.2330519726533
19	25	81.0058612689569
20	1	76.4008826069886
20	2	76.8022851466755
20	3	76.8022851466755
20	4	75.8027694637243
20	5	76.1028694424741
20	6	77.2281776874246
20	7	77.7009365821479
20	8	79.1407597036466
20	9	79.8818470637405
20	10	79.5740921189189
20	11	79.5740921189189
20	12	79.5740921189189
20	13	79.5677035220288
20	14	80.0874625680231
20	15	80.1677951484778
20	16	80.1677951484778
20	17	80.5120638548387
20	18	80.5120638548387
20	19	81.0788550980035
20	20	81.1570173092940
20	21	81.1356079594107
20	22	81.2330519726533
20	23	81.2330519726533
20	24	81.2330519726533
20	25	81.0058612689569
21	1	76.4008826069886
21	2	76.8022851466755
21	3	76.8022851466755
21	4	75.8027694637243
21	5	76.1028694424741
21	6	77.2206512575540
21	7	77.7009365821479
21	8	79.1407597036466
21	9	79.8818470637405
21	10	79.5740921189189
21	11	79.5740921189189
21	12	79.5740921189189
21	13	79.7507276388963
21	14	80.0874625680231
21	15	80.1677951484778
21	16	80.1677951484778
21	17	80.5120638548387
21	18	80.5120638548387
21	19	81.0788550980035
21	20	81.1570173092940
21	21	81.1356079594107
21	22	81.2330519726533
21	23	81.2330519726533
21	24	81.2330519726533
21	25	81.0058612689569
22	1	76.4008826069886
22	2	76.8022851466755
22	3	76.8022851466755
22	4	75.8027694637243
22	5	76.1028694424741
22	6	77.2142307157741
22	7	77.8342337268720
22	8	79.1407597036466
22	9	79.8818470637405
22	10	79.5740921189189
22	11	79.5740921189189
22	12	79.5740921189189
22	13	79.7467968039540
22	14	80.0874625680231
22	15	80.1677951484778
22	16	80.1677951484778
22	17	80.5120638548387
22	18	80.5120638548387
22	19	81.1595391757058
22	20	81.1570173092940
22	21	81.1356079594107
22	22	81.2330519726533
22	23	81.2330519726533
22	24	81.2330519726533
22	25	81.0058612689569
23	1	76.4008826069886
23	2	76.8022851466755
23	3	76.8022851466755
23	4	75.8027694637243
23	5	76.1028694424741
23	6	77.2087557649574
23	7	77.8286655668149
23	8	79.1407597036466
23	9	79.8818470637405
23	10	79.5740921189189
23	11	79.5740921189189
23	12	79.5740921189189
23	13	79.7434451088916
23	14	80.0874625680231
23	15	80.1677951484778
23	16	80.1677951484778
23	17	80.5120638548387
23	18	80.5120638548387
23	19	81.1570173092940
23	20	81.1570173092940
23	21	81.1356079594107
23	22	81.2330519726533
23	23	81.2330519726533
23	24	81.2330519726533
23	25	81.0058612689569
24	1	76.4008826069886
24	2	76.8022851466755
24	3	76.8022851466755
24	4	75.8027694637243
24	5	76.1028694424741
24	6	77.2040887376898
24	7	77.8239191184480
24	8	79.1407597036466
24	9	79.8818470637405
24	10	79.5740921189189
24	11	79.5740921189189
24	12	79.5740921189189
24	13	79.7405881761689
24	14	80.0874625680231
24	15	80.1677951484778
24	16	80.1677951484778
24	17	80.5120638548387
24	18	80.5120638548387
24	19	81.1570173092940
24	20	81.1570173092940
24	21	81.1356079594107
24	22	81.2330519726533
24	23	81.2330519726533
24	24	81.2330519726533
24	25	81.0058612689569
25	1	76.4008826069886
25	2	76.8022851466755
25	3	76.8022851466755
25	4	75.8027694637243
25	5	76.1028694424741
25	6	77.2001115695042
25	7	77.8198742931810
25	8	79.1407597036466
25	9	79.8818470637405
25	10	79.5740921189189
25	11	79.5740921189189
25	12	79.5740921189189
25	13	79.7381536600100
25	14	80.0874625680231
25	15	80.1677951484778
25	16	80.1677951484778
25	17	80.5120638548387
25	18	80.5120638548387
25	19	81.1570173092940
25	20	81.1570173092940
25	21	81.1356079594107
25	22	81.2330519726533
25	23	81.2330519726533
25	24	81.2330519726533
25	25	81.0058612689569

==> OSH6MinSNR.txt <==
1	1	0.0997732419516734
1	2	0.571623985652077
1	3	0.818396126922887
1	4	0.838960198160442
1	5	0.874865973540958
1	6	0.921432008543408
1	7	0.936637228648850
1	8	0.956653790165909
1	9	0.956653790165909
1	10	1.01432397835372
1	11	1.01432397835372
1	12	1.26061266963580
1	13	1.26760525835265
1	14	1.26760525835265
1	15	1.26760525835265
1	16	1.34744982462664
1	17	1.34744982462664
1	18	1.34744982462664
1	19	1.34744982462664
1	20	1.34744982462664
1	21	1.34744982462664
1	22	1.34744982462664
1	23	1.34744982462664
1	24	1.36402750828547
1	25	1.49667608090289
2	1	0.175862334472252
2	2	0.571623985652077
2	3	0.818396126922887
2	4	0.838960198160442
2	5	0.874865973540958
2	6	0.921432008543408
2	7	0.936637228648850
2	8	0.956653790165909
2	9	0.956653790165909
2	10	1.01432397835372
2	11	1.01432397835372
2	12	1.26061266963580
2	13	1.26760525835265
2	14	1.26760525835265
2	15	1.26760525835265
2	16	1.34744982462664
2	17	1.34744982462664
2	18	1.34744982462664
2	19	1.34744982462664
2	20	1.34744982462664
2	21	1.34744982462664
2	22	1.34744982462664
2	23	1.34744982462664
2	24	1.36402750828547
2	25	1.49667608090289
3	1	0.175862334472252
3	2	0.615477137751825
3	3	0.818396126922887
3	4	0.838960198160442
3	5	0.921432008543408
3	6	0.936637228648850
3	7	0.936637228648850
3	8	0.956653790165909
3	9	0.956653790165909
3	10	1.01432397835372
3	11	1.01432397835372
3	12	1.26061266963580
3	13	1.26760525835265
3	14	1.26760525835265
3	15	1.32720859671108
3	16	1.34744982462664
3	17	1.34744982462664
3	18	1.34744982462664
3	19	1.34744982462664
3	20	1.34744982462664
3	21	1.34744982462664
3	22	1.34744982462664
3	23	1.34744982462664
3	24	1.36402750828547
3	25	1.49667608090289
4	1	0.175862334472252
4	2	0.696179186520091
4	3	0.818396126922887
4	4	0.838960198160442
4	5	0.921432008543408
4	6	0.936637228648850
4	7	0.936637228648850
4	8	0.956653790165909
4	9	0.956653790165909
4	10	1.01432397835372
4	11	1.01432397835372
4	12	1.26061266963580
4	13	1.26760525835265
4	14	1.26760525835265
4	15	1.32720859671108
4	16	1.34744982462664
4	17	1.34744982462664
4	18	1.34744982462664
4	19	1.34744982462664
4	20	1.34744982462664
4	21	1.34744982462664
4	22	1.34744982462664
4	23	1.34744982462664
4	24	1.36402750828547
4	25	1.49667608090289
5	1	0.197624638881966
5	2	0.696179186520091
5	3	0.818396126922887
5	4	0.838960198160442
5	5	0.921432008543408
5	6	0.936637228648850
5	7	0.936637228648850
5	8	0.956653790165909
5	9	0.956653790165909
5	10	1.01432397835372
5	11	1.01432397835372
5	12	1.26061266963580
5	13	1.26760525835265
5	14	1.26760525835265
5	15	1.32720859671108
5	16	1.34744982462664
5	17	1.34744982462664
5	18	1.34744982462664
5	19	1.34744982462664
5	20	1.34744982462664
5	21	1.34744982462664
5	22	1.34744982462664
5	23	1.34744982462664
5	24	1.36402750828547
5	25	1.49667608090289
6	1	0.245400688549657
6	2	0.696179186520091
6	3	0.818396126922887
6	4	0.838960198160442
6	5	0.921432008543408
6	6	0.936637228648850
6	7	0.936637228648850
6	8	0.956653790165909
6	9	0.956653790165909
6	10	1.01432397835372
6	11	1.01432397835372
6	12	1.26061266963580
6	13	1.26760525835265
6	14	1.26760525835265
6	15	1.32720859671108
6	16	1.34744982462664
6	17	1.34744982462664
6	18	1.34744982462664
6	19	1.34744982462664
6	20	1.34744982462664
6	21	1.34744982462664
6	22	1.34744982462664
6	23	1.34744982462664
6	24	1.36402750828547
6	25	1.49667608090289
7	1	0.287239577836805
7	2	0.696179186520091
7	3	0.818396126922887
7	4	0.838960198160442
7	5	0.921432008543408
7	6	0.936637228648850
7	7	0.936637228648850
7	8	0.956653790165909
7	9	0.956653790165909
7	10	1.01432397835372
7	11	1.01432397835372
7	12	1.26061266963580
7	13	1.26760525835265
7	14	1.26760525835265
7	15	1.32720859671108
7	16	1.34744982462664
7	17	1.34744982462664
7	18	1.34744982462664
7	19	1.34744982462664
7	20	1.34744982462664
7	21	1.34744982462664
7	22	1.34744982462664
7	23	1.34744982462664
7	24	1.46536102639880
7	25	1.49667608090289
8	1	0.321820309824414
8	2	0.696179186520091
8	3	0.818396126922887
8	4	0.838960198160442
8	5	0.921432008543408
8	6	0.936637228648850
8	7	0.936637228648850
8	8	0.956653790165909
8	9	0.956653790165909
8	10	1.01432397835372
8	11	1.01432397835372
8	12	1.26061266963580
8	13	1.26760525835265
8	14	1.26760525835265
8	15	1.32720859671108
8	16	1.34744982462664
8	17	1.34744982462664
8	18	1.34744982462664
8	19	1.34744982462664
8	20	1.34744982462664
8	21	1.34744982462664
8	22	1.34744982462664
8	23	1.34744982462664
8	24	1.46708448521071
8	25	1.49667608090289
9	1	0.331365993715827
9	2	0.696179186520091
9	3	0.818396126922887
9	4	0.838960198160442
9	5	0.921432008543408
9	6	0.936637228648850
9	7	0.936637228648850
9	8	0.956653790165909
9	9	0.956653790165909
9	10	1.01432397835372
9	11	1.01432397835372
9	12	1.26061266963580
9	13	1.26760525835265
9	14	1.26760525835265
9	15	1.32720859671108
9	16	1.34744982462664
9	17	1.34744982462664
9	18	1.34744982462664
9	19	1.34744982462664
9	20	1.34744982462664
9	21	1.34744982462664
9	22	1.34744982462664
9	23	1.34744982462664
9	24	1.46983254959215
9	25	1.49667608090289
10	1	0.331365993715827
10	2	0.696179186520091
10	3	0.818396126922887
10	4	0.838960198160442
10	5	0.921432008543408
10	6	0.936637228648850
10	7	0.936637228648850
10	8	0.956653790165909
10	9	0.956653790165909
10	10	1.01432397835372
10	11	1.01432397835372
10	12	1.26061266963580
10	13	1.26760525835265
10	14	1.26760525835265
10	15	1.32720859671108
10	16	1.34744982462664
10	17	1.34744982462664
10	18	1.34744982462664
10	19	1.34744982462664
10	20	1.34744982462664
10	21	1.34744982462664
10	22	1.34744982462664
10	23	1.34744982462664
10	24	1.47243980099637
10	25	1.49667608090289
11	1	0.331365993715827
11	2	0.696179186520091
11	3	0.818396126922887
11	4	0.838960198160442
11	5	0.921432008543408
11	6	0.936637228648850
11	7	0.936637228648850
11	8	0.956653790165909
11	9	0.956653790165909
11	10	1.01432397835372
11	11	1.01432397835372
11	12	1.26061266963580
11	13	1.26760525835265
11	14	1.26760525835265
11	15	1.32720859671108
11	16	1.34744982462664
11	17	1.34744982462664
11	18	1.34744982462664
11	19	1.34744982462664
11	20	1.34744982462664
11	21	1.34744982462664
11	22	1.34744982462664
11	23	1.34744982462664
11	24	1.47488541132102
11	25	1.49667608090289
12	1	0.331365993715827
12	2	0.696179186520091
12	3	0.818396126922887
12	4	0.838960198160442
12	5	0.921432008543408
12	6	0.936637228648850
12	7	0.936637228648850
12	8	0.956653790165909
12	9	0.956653790165909
12	10	1.01432397835372
12	11	1.01432397835372
12	12	1.26061266963580
12	13	1.26760525835265
12	14	1.26760525835265
12	15	1.32720859671108
12	16	1.34744982462664
12	17	1.34744982462664
12	18	1.34744982462664
12	19	1.34744982462664
12	20	1.34744982462664
12	21	1.34744982462664
12	22	1.34744982462664
12	23	1.34744982462664
12	24	1.47717542272497
12	25	1.49667608090289
13	1	0.331365993715827
13	2	0.696179186520091
13	3	0.818396126922887
13	4	0.838960198160442
13	5	0.921432008543408
13	6	0.936637228648850
13	7	0.936637228648850
13	8	0.956653790165909
13	9	0.956653790165909
13	10	1.01432397835372
13	11	1.01432397835372
13	12	1.26061266963580
13	13	1.26760525835265
13	14	1.26760525835265
13	15	1.32720859671108
13	16	1.34744982462664
13	17	1.34744982462664
13	18	1.34744982462664
13	19	1.34744982462664
13	20	1.34744982462664
13	21	1.34744982462664
13	22	1.34744982462664
13	23	1.34744982462664
13	24	1.47931729518508
13	25	1.49667608090289
14	1	0.331365993715827
14	2	0.696179186520091
14	3	0.818396126922887
14	4	0.838960198160442
14	5	0.921432008543408
14	6	0.936637228648850
14	7	0.936637228648850
14	8	0.956653790165909
14	9	0.956653790165909
14	10	1.01432397835372
14	11	1.01432397835372
14	12	1.26061266963580
14	13	1.26760525835265
14	14	1.26760525835265
14	15	1.32771072173955
14	16	1.34744982462664
14	17	1.34744982462664
14	18	1.34744982462664
14	19	1.34744982462664
14	20	1.34744982462664
14	21	1.34744982462664
14	22	1.34744982462664
14	23	1.34744982462664
14	24	1.48131853936774
14	25	1.49667608090289
15	1	0.331365993715827
15	2	0.696179186520091
15	3	0.818396126922887
15	4	0.838960198160442
15	5	0.921432008543408
15	6	0.936637228648850
15	7	0.936637228648850
15	8	0.956653790165909
15	9	0.956653790165909
15	10	1.01432397835372
15	11	1.01432397835372
15	12	1.26061266963580
15	13	1.26760525835265
15	14	1.26760525835265
15	15	1.33011640943271
15	16	1.34744982462664
15	17	1.34744982462664
15	18	1.34744982462664
15	19	1.34744982462664
15	20	1.34744982462664
15	21	1.34744982462664
15	22	1.34744982462664
15	23	1.34744982462664
15	24	1.48318659155291
15	25	1.49667608090289
16	1	0.331365993715827
16	2	0.696179186520091
16	3	0.818396126922887
16	4	0.838960198160442
16	5	0.921432008543408
16	6	0.936637228648850
16	7	0.936637228648850
16	8	0.956653790165909
16	9	0.956653790165909
16	10	1.01432397835372
16	11	1.01432397835372
16	12	1.26061266963580
16	13	1.26760525835265
16	14	1.26760525835265
16	15	1.33235917573449
16	16	1.34744982462664
16	17	1.34744982462664
16	18	1.34744982462664
16	19	1.34744982462664
16	20	1.34744982462664
16	21	1.34744982462664
16	22	1.34744982462664
16	23	1.34744982462664
16	24	1.48492875911852
16	25	1.49667608090289
17	1	0.331365993715827
17	2	0.696179186520091
17	3	0.818396126922887
17	4	0.838960198160442
17	5	0.921432008543408
17	6	0.936637228648850
17	7	0.936637228648850
17	8	0.956653790165909
17	9	0.956653790165909
17	10	1.01432397835372
17	11	1.01432397835372
17	12	1.26061266963580
17	13	1.26760525835265
17	14	1.26760525835265
17	15	1.33444823762803
17	16	1.34744982462664
17	17	1.34744982462664
17	18	1.34744982462664
17	19	1.34744982462664
17	20	1.34744982462664
17	21	1.34744982462664
17	22	1.34744982462664
17	23	1.34744982462664
17	24	1.48655217787993
17	25	1.49667608090289
18	1	0.331365993715827
18	2	0.696179186520091
18	3	0.818396126922887
18	4	0.838960198160442
18	5	0.921432008543408
18	6	0.936637228648850
18	7	0.936637228648850
18	8	0.956653790165909
18	9	0.956653790165909
18	10	1.01432397835372
18	11	1.01432397835372
18	12	1.26061266963580
18	13	1.26760525835265
18	14	1.26760525835265
18	15	1.33639257361041
18	16	1.34744982462664
18	17	1.34744982462664
18	18	1.34744982462664
18	19	1.34744982462664
18	20	1.34744982462664
18	21	1.34744982462664
18	22	1.34744982462664
18	23	1.34744982462664
18	24	1.48806377786636
18	25	1.49667608090289
19	1	0.331365993715827
19	2	0.696179186520091
19	3	0.818396126922887
19	4	0.838960198160442
19	5	0.921432008543408
19	6	0.936637228648850
19	7	0.936637228648850
19	8	0.956653790165909
19	9	0.956653790165909
19	10	1.01432397835372
19	11	1.01432397835372
19	12	1.26061266963580
19	13	1.26760525835265
19	14	1.26760525835265
19	15	1.33820088013854
19	16	1.34744982462664
19	17	1.34744982462664
19	18	1.34744982462664
19	19	1.34744982462664
19	20	1.34744982462664
19	21	1.34744982462664
19	22	1.34744982462664
19	23	1.34744982462664
19	24	1.48947025657636
19	25	1.49667608090289
20	1	0.331365993715827
20	2	0.696179186520091
20	3	0.818396126922887
20	4	0.838960198160442
20	5	0.921432008543408
20	6	0.936637228648850
20	7	0.936637228648850
20	8	0.956653790165909
20	9	0.956653790165909
20	10	1.01432397835372
20	11	1.01432397835372
20	12	1.26061266963580
20	13	1.26760525835265
20	14	1.26760525835265
20	15	1.33988153846962
20	16	1.34744982462664
20	17	1.34744982462664
20	18	1.34744982462664
20	19	1.34744982462664
20	20	1.34744982462664
20	21	1.34744982462664
20	22	1.34744982462664
20	23	1.34744982462664
20	24	1.49077805884391
20	25	1.49667608090289
21	1	0.331365993715827
21	2	0.696179186520091
21	3	0.818396126922887
21	4	0.838960198160442
21	5	0.921432008543408
21	6	0.936637228648850
21	7	0.936637228648850
21	8	0.956653790165909
21	9	0.956653790165909
21	10	1.01432397835372
21	11	1.01432397835372
21	12	1.26061266963580
21	13	1.26760525835265
21	14	1.26760525835265
21	15	1.34144259056309
21	16	1.34744982462664
21	17	1.34744982462664
21	18	1.34744982462664
21	19	1.34744982462664
21	20	1.34744982462664
21	21	1.34744982462664
21	22	1.34744982462664
21	23	1.34744982462664
21	24	1.49199336247980
21	25	1.49667608090289
22	1	0.331365993715827
22	2	0.696179186520091
22	3	0.818396126922887
22	4	0.838960198160442
22	5	0.921432008543408
22	6	0.936637228648850
22	7	0.936637228648850
22	8	0.956653790165909
22	9	0.956653790165909
22	10	1.01432397835372
22	11	1.01432397835372
22	12	1.26061266963580
22	13	1.26760525835265
22	14	1.26760525835265
22	15	1.34289172278173
22	16	1.34744982462664
22	17	1.34744982462664
22	18	1.34744982462664
22	19	1.34744982462664
22	20	1.34744982462664
22	21	1.34744982462664
22	22	1.34744982462664
22	23	1.34744982462664
22	24	1.49312206890072
22	25	1.49667608090289
23	1	0.331365993715827
23	2	0.696179186520091
23	3	0.818396126922887
23	4	0.838960198160442
23	5	0.921432008543408
23	6	0.936637228648850
23	7	0.936637228648850
23	8	0.956653790165909
23	9	0.956653790165909
23	10	1.01432397835372
23	11	1.01432397835372
23	12	1.26061266963580
23	13	1.26760525835265
23	14	1.26760525835265
23	15	1.34423625622141
23	16	1.34744982462664
23	17	1.34744982462664
23	18	1.34744982462664
23	19	1.34744982462664
23	20	1.34744982462664
23	21	1.34744982462664
23	22	1.34744982462664
23	23	1.34744982462664
23	24	1.49416979801671
23	25	1.49667608090289
24	1	0.331365993715827
24	2	0.696179186520091
24	3	0.818396126922887
24	4	0.838960198160442
24	5	0.921432008543408
24	6	0.936637228648850
24	7	0.936637228648850
24	8	0.956653790165909
24	9	0.956653790165909
24	10	1.01432397835372
24	11	1.01432397835372
24	12	1.26061266963580
24	13	1.26760525835265
24	14	1.26760525835265
24	15	1.34548314260158
24	16	1.34744982462664
24	17	1.34744982462664
24	18	1.34744982462664
24	19	1.34744982462664
24	20	1.34744982462664
24	21	1.34744982462664
24	22	1.34744982462664
24	23	1.34744982462664
24	24	1.49514188671073
24	25	1.49667608090289
25	1	0.331365993715827
25	2	0.696179186520091
25	3	0.818396126922887
25	4	0.838960198160442
25	5	0.921432008543408
25	6	0.936637228648850
25	7	0.936637228648850
25	8	0.956653790165909
25	9	0.956653790165909
25	10	1.01432397835372
25	11	1.01432397835372
25	12	1.26061266963580
25	13	1.26760525835265
25	14	1.26760525835265
25	15	1.34663896475684
25	16	1.34744982462664
25	17	1.34744982462664
25	18	1.34744982462664
25	19	1.34744982462664
25	20	1.34744982462664
25	21	1.34744982462664
25	22	1.34744982462664
25	23	1.34744982462664
25	24	1.49604339030918
25	25	1.49667608090289

==> OSH6Sum.txt <==
1	1	37.5987063211396
1	2	69.8783930285128
1	3	73.5663164004497
1	4	71.9048698442263
1	5	72.6707726176589
1	6	77.1337379814794
1	7	76.7862109378788
1	8	74.6695147050685
1	9	74.6695147050685
1	10	74.1615025707665
1	11	74.1615025707665
1	12	73.8908182150538
1	13	74.4274320386784
1	14	74.4274320386784
1	15	74.4274320386784
1	16	72.2033196829797
1	17	72.2033196829797
1	18	72.2033196829797
1	19	72.2033196829797
1	20	72.2033196829797
1	21	72.2033196829797
1	22	72.2033196829797
1	23	72.2033196829797
1	24	73.3648145664229
1	25	71.8206156040018
2	1	47.6833239413799
2	2	69.8783930285128
2	3	73.5663164004497
2	4	71.9048698442263
2	5	72.6707726176589
2	6	77.1337379814794
2	7	76.7862109378788
2	8	74.6695147050685
2	9	74.6695147050685
2	10	74.1615025707665
2	11	74.1615025707665
2	12	73.8908182150538
2	13	74.4274320386784
2	14	74.4274320386784
2	15	74.4274320386784
2	16	72.2033196829797
2	17	72.2033196829797
2	18	72.2033196829797
2	19	72.2033196829797
2	20	72.2033196829797
2	21	72.2033196829797
2	22	72.2033196829797
2	23	72.2033196829797
2	24	73.3648145664229
2	25	71.8206156040018
3	1	47.6833239413799
3	2	71.7102178193966
3	3	73.5663164004497
3	4	71.9048698442263
3	5	77.1337379814794
3	6	76.7862109378788
3	7	76.7862109378788
3	8	74.6695147050685
3	9	74.6695147050685
3	10	74.1615025707665
3	11	74.1615025707665
3	12	73.8908182150538
3	13	74.4274320386784
3	14	74.4274320386784
3	15	74.4884648827919
3	16	72.2033196829797
3	17	72.2033196829797
3	18	72.2033196829797
3	19	72.2033196829797
3	20	72.2033196829797
3	21	72.2033196829797
3	22	72.2033196829797
3	23	72.2033196829797
3	24	73.3648145664229
3	25	71.8206156040018
4	1	47.6833239413799
4	2	72.3332895950089
4	3	73.5663164004497
4	4	71.9048698442263
4	5	77.1337379814794
4	6	76.7862109378788
4	7	76.7862109378788
4	8	74.6695147050685
4	9	74.6695147050685
4	10	74.1615025707665
4	11	74.1615025707665
4	12	73.8908182150538
4	13	74.4274320386784
4	14	74.4274320386784
4	15	74.4884648827919
4	16	72.2033196829797
4	17	72.2033196829797
4	18	72.2033196829797
4	19	72.2033196829797
4	20	72.2033196829797
4	21	72.2033196829797
4	22	72.2033196829797
4	23	72.2033196829797
4	24	73.3648145664229
4	25	71.8206156040018
5	1	73.0958288273898
5	2	72.3332895950089
5	3	73.5663164004497
5	4	71.9048698442263
5	5	77.1337379814794
5	6	76.7862109378788
5	7	76.7862109378788
5	8	74.6695147050685
5	9	74.6695147050685
5	10	74.1615025707665
5	11	74.1615025707665
5	12	73.8908182150538
5	13	74.4274320386784
5	14	74.4274320386784
5	15	74.4884648827919
5	16	72.2033196829797
5	17	72.2033196829797
5	18	72.2033196829797
5	19	72.2033196829797
5	20	72.2033196829797
5	21	72.2033196829797
5	22	72.2033196829797
5	23	72.2033196829797
5	24	73.3648145664229
5	25	71.8206156040018
6	1	73.9818606906197
6	2	72.3332895950089
6	3	73.5663164004497
6	4	71.9048698442263
6	5	77.1337379814794
6	6	76.7862109378788
6	7	76.7862109378788
6	8	74.6695147050685
6	9	74.6695147050685
6	10	74.1615025707665
6	11	74.1615025707665
6	12	73.8908182150538
6	13	74.4274320386784
6	14	74.4274320386784
6	15	74.4884648827919
6	16	72.2033196829797
6	17	72.2033196829797
6	18	72.2033196829797
6	19	72.2033196829797
6	20	72.2033196829797
6	21	72.2033196829797
6	22	72.2033196829797
6	23	72.2033196829797
6	24	73.3648145664229
6	25	71.8206156040018
7	1	74.4454556163344
7	2	72.3332895950089
7	3	73.5663164004497
7	4	71.9048698442263
7	5	77.1337379814794
7	6	76.7862109378788
7	7	76.7862109378788
7	8	74.6695147050685
7	9	74.6695147050685
7	10	74.1615025707665
7	11	74.1615025707665
7	12	73.8908182150538
7	13	74.4274320386784
7	14	74.4274320386784
7	15	74.4884648827919
7	16	72.2033196829797
7	17	72.2033196829797
7	18	72.2033196829797
7	19	72.2033196829797
7	20	72.2033196829797
7	21	72.2033196829797
7	22	72.2033196829797
7	23	72.2033196829797
7	24	72.2582235146061
7	25	71.8206156040018
8	1	74.6897451240925
8	2	72.3332895950089
8	3	73.5663164004497
8	4	71.9048698442263
8	5	77.1337379814794
8	6	76.7862109378788
8	7	76.7862109378788
8	8	74.6695147050685
8	9	74.6695147050685
8	10	74.1615025707665
8	11	74.1615025707665
8	12	73.8908182150538
8	13	74.4274320386784
8	14	74.4274320386784
8	15	74.4884648827919
8	16	72.2033196829797
8	17	72.2033196829797
8	18	72.2033196829797
8	19	72.2033196829797
8	20	72.2033196829797
8	21	72.2033196829797
8	22	72.2033196829797
8	23	72.2033196829797
8	24	72.2134984148706
8	25	71.8206156040018
9	1	74.7647188853559
9	2	72.3332895950089
9	3	73.5663164004497
9	4	71.9048698442263
9	5	77.1337379814794
9	6	76.7862109378788
9	7	76.7862109378788
9	8	74.6695147050685
9	9	74.6695147050685
9	10	74.1615025707665
9	11	74.1615025707665
9	12	73.8908182150538
9	13	74.4274320386784
9	14	74.4274320386784
9	15	74.4884648827919
9	16	72.2033196829797
9	17	72.2033196829797
9	18	72.2033196829797
9	19	72.2033196829797
9	20	72.2033196829797
9	21	72.2033196829797
9	22	72.2033196829797
9	23	72.2033196829797
9	24	72.1802414142950
9	25	71.8206156040018
10	1	74.7647188853559
10	2	72.3332895950089
10	3	73.5663164004497
10	4	71.9048698442263
10	5	77.1337379814794
10	6	76.7862109378788
10	7	76.7862109378788
10	8	74.6695147050685
10	9	74.6695147050685
10	10	74.1615025707665
10	11	74.1615025707665
10	12	73.8908182150538
10	13	74.4274320386784
10	14	74.4274320386784
10	15	74.4884648827919
10	16	72.2033196829797
10	17	72.2033196829797
10	18	72.2033196829797
10	19	72.2033196829797
10	20	72.2033196829797
10	21	72.2033196829797
10	22	72.2033196829797
10	23	72.2033196829797
10	24	72.1483298587813
10	25	71.8206156040018
11	1	74.7647188853559
11	2	72.3332895950089
11	3	73.5663164004497
11	4	71.9048698442263
11	5	77.1337379814794
11	6	76.7862109378788
11	7	76.7862109378788
11	8	74.6695147050685
11	9	74.6695147050685
11	10	74.1615025707665
11	11	74.1615025707665
11	12	73.8908182150538
11	13	74.4274320386784
11	14	74.4274320386784
11	15	74.4884648827919
11	16	72.2033196829797
11	17	72.2033196829797
11	18	72.2033196829797
11	19	72.2033196829797
11	20	72.2033196829797
11	21	72.2033196829797
11	22	72.2033196829797
11	23	72.2033196829797
11	24	72.1178551133156
11	25	71.8206156040018
12	1	74.7647188853559
12	2	72.3332895950089
12	3	73.5663164004497
12	4	71.9048698442263
12	5	77.1337379814794
12	6	76.7862109378788
12	7	76.7862109378788
12	8	74.6695147050685
12	9	74.6695147050685
12	10	74.1615025707665
12	11	74.1615025707665
12	12	73.8908182150538
12	13	74.4274320386784
12	14	74.4274320386784
12	15	74.4884648827919
12	16	72.2033196829797
12	17	72.2033196829797
12	18	72.2033196829797
12	19	72.2033196829797
12	20	72.2033196829797
12	21	72.2033196829797
12	22	72.2033196829797
12	23	72.2033196829797
12	24	72.0888225307098
12	25	71.8206156040018
13	1	74.7647188853559
13	2	72.3332895950089
13	3	73.5663164004497
13	4	71.9048698442263
13	5	77.1337379814794
13	6	76.7862109378788
13	7	76.7862109378788
13	8	74.6695147050685
13	9	74.6695147050685
13	10	74.1615025707665
13	11	74.1615025707665
13	12	73.8908182150538
13	13	74.4274320386784
13	14	74.4274320386784
13	15	74.4884648827919
13	16	72.2033196829797
13	17	72.2033196829797
13	18	72.2033196829797
13	19	72.2033196829797
13	20	72.2033196829797
13	21	72.2033196829797
13	22	72.2033196829797
13	23	72.2033196829797
13	24	72.0612237637311
13	25	71.8206156040018
14	1	74.7647188853559
14	2	72.3332895950089
14	3	73.5663164004497
14	4	71.9048698442263
14	5	77.1337379814794
14	6	76.7862109378788
14	7	76.7862109378788
14	8	74.6695147050685
14	9	74.6695147050685
14	10	74.1615025707665
14	11	74.1615025707665
14	12	73.8908182150538
14	13	74.4274320386784
14	14	74.4274320386784
14	15	72.5082051117675
14	16	72.2033196829797
14	17	72.2033196829797
14	18	72.2033196829797
14	19	72.2033196829797
14	20	72.2033196829797
14	21	72.2033196829797
14	22	72.2033196829797
14	23	72.2033196829797
14	24	72.0350414719177
14	25	71.8206156040018
15	1	74.7647188853559
15	2	72.3332895950089
15	3	73.5663164004497
15	4	71.9048698442263
15	5	77.1337379814794
15	6	76.7862109378788
15	7	76.7862109378788
15	8	74.6695147050685
15	9	74.6695147050685
15	10	74.1615025707665
15	11	74.1615025707665
15	12	73.8908182150538
15	13	74.4274320386784
15	14	74.4274320386784
15	15	72.4731480191669
15	16	72.2033196829797
15	17	72.2033196829797
15	18	72.2033196829797
15	19	72.2033196829797
15	20	72.2033196829797
15	21	72.2033196829797
15	22	72.2033196829797
15	23	72.2033196829797
15	24	72.0102506304057
15	25	71.8206156040018
16	1	74.7647188853559
16	2	72.3332895950089
16	3	73.5663164004497
16	4	71.9048698442263
16	5	77.1337379814794
16	6	76.7862109378788
16	7	76.7862109378788
16	8	74.6695147050685
16	9	74.6695147050685
16	10	74.1615025707665
16	11	74.1615025707665
16	12	73.8908182150538
16	13	74.4274320386784
16	14	74.4274320386784
16	15	72.4399658252765
16	16	72.2033196829797
16	17	72.2033196829797
16	18	72.2033196829797
16	19	72.2033196829797
16	20	72.2033196829797
16	21	72.2033196829797
16	22	72.2033196829797
16	23	72.2033196829797
16	24	71.9868196625355
16	25	71.8206156040018
17	1	74.7647188853559
17	2	72.3332895950089
17	3	73.5663164004497
17	4	71.9048698442263
17	5	77.1337379814794
17	6	76.7862109378788
17	7	76.7862109378788
17	8	74.6695147050685
17	9	74.6695147050685
17	10	74.1615025707665
17	11	74.1615025707665
17	12	73.8908182150538
17	13	74.4274320386784
17	14	74.4274320386784
17	15	72.4086148524169
17	16	72.2033196829797
17	17	72.2033196829797
17	18	72.2033196829797
17	19	72.2033196829797
17	20	72.2033196829797
17	21	72.2033196829797
17	22	72.2033196829797
17	23	72.2033196829797
17	24	71.9647115188742
17	25	71.8206156040018
18	1	74.7647188853559
18	2	72.3332895950089
18	3	73.5663164004497
18	4	71.9048698442263
18	5	77.1337379814794
18	6	76.7862109378788
18	7	76.7862109378788
18	8	74.6695147050685
18	9	74.6695147050685
18	10	74.1615025707665
18	11	74.1615025707665
18	12	73.8908182150538
18	13	74.4274320386784
18	14	74.4274320386784
18	15	72.3790440853213
18	16	72.2033196829797
18	17	72.2033196829797
18	18	72.2033196829797
18	19	72.2033196829797
18	20	72.2033196829797
18	21	72.2033196829797
18	22	72.2033196829797
18	23	72.2033196829797
18	24	71.9438846915515
18	25	71.8206156040018
19	1	74.7647188853559
19	2	72.3332895950089
19	3	73.5663164004497
19	4	71.9048698442263
19	5	77.1337379814794
19	6	76.7862109378788
19	7	76.7862109378788
19	8	74.6695147050685
19	9	74.6695147050685
19	10	74.1615025707665
19	11	74.1615025707665
19	12	73.8908182150538
19	13	74.4274320386784
19	14	74.4274320386784
19	15	72.3511965700015
19	16	72.2033196829797
19	17	72.2033196829797
19	18	72.2033196829797
19	19	72.2033196829797
19	20	72.2033196829797
19	21	72.2033196829797
19	22	72.2033196829797
19	23	72.2033196829797
19	24	71.9242941533985
19	25	71.8206156040018
20	1	74.7647188853559
20	2	72.3332895950089
20	3	73.5663164004497
20	4	71.9048698442263
20	5	77.1337379814794
20	6	76.7862109378788
20	7	76.7862109378788
20	8	74.6695147050685
20	9	74.6695147050685
20	10	74.1615025707665
20	11	74.1615025707665
20	12	73.8908182150538
20	13	74.4274320386784
20	14	74.4274320386784
20	15	72.3250107017492
20	16	72.2033196829797
20	17	72.2033196829797
20	18	72.2033196829797
20	19	72.2033196829797
20	20	72.2033196829797
20	21	72.2033196829797
20	22	72.2033196829797
20	23	72.2033196829797
20	24	71.9058922154085
20	25	71.8206156040018
21	1	74.7647188853559
21	2	72.3332895950089
21	3	73.5663164004497
21	4	71.9048698442263
21	5	77.1337379814794
21	6	76.7862109378788
21	7	76.7862109378788
21	8	74.6695147050685
21	9	74.6695147050685
21	10	74.1615025707665
21	11	74.1615025707665
21	12	73.8908182150538
21	13	74.4274320386784
21	14	74.4274320386784
21	15	72.3004213950250
21	16	72.2033196829797
21	17	72.2033196829797
21	18	72.2033196829797
21	19	72.2033196829797
21	20	72.2033196829797
21	21	72.2033196829797
21	22	72.2033196829797
21	23	72.2033196829797
21	24	71.8886292993205
21	25	71.8206156040018
22	1	74.7647188853559
22	2	72.3332895950089
22	3	73.5663164004497
22	4	71.9048698442263
22	5	77.1337379814794
22	6	76.7862109378788
22	7	76.7862109378788
22	8	74.6695147050685
22	9	74.6695147050685
22	10	74.1615025707665
22	11	74.1615025707665
22	12	73.8908182150538
22	13	74.4274320386784
22	14	74.4274320386784
22	15	72.2773611323202
22	16	72.2033196829797
22	17	72.2033196829797
22	18	72.2033196829797
22	19	72.2033196829797
22	20	72.2033196829797
22	21	72.2033196829797
22	22	72.2033196829797
22	23	72.2033196829797
22	24	71.8724546248166
22	25	71.8206156040018
23	1	74.7647188853559
23	2	72.3332895950089
23	3	73.5663164004497
23	4	71.9048698442263
23	5	77.1337379814794
23	6	76.7862109378788
23	7	76.7862109378788
23	8	74.6695147050685
23	9	74.6695147050685
23	10	74.1615025707665
23	11	74.1615025707665
23	12	73.8908182150538
23	13	74.4274320386784
23	14	74.4274320386784
23	15	72.2557608926009
23	16	72.2033196829797
23	17	72.2033196829797
23	18	72.2033196829797
23	19	72.2033196829797
23	20	72.2033196829797
23	21	72.2033196829797
23	22	72.2033196829797
23	23	72.2033196829797
23	24	71.8573168129574
23	25	71.8206156040018
24	1	74.7647188853559
24	2	72.3332895950089
24	3	73.5663164004497
24	4	71.9048698442263
24	5	77.1337379814794
24	6	76.7862109378788
24	7	76.7862109378788
24	8	74.6695147050685
24	9	74.6695147050685
24	10	74.1615025707665
24	11	74.1615025707665
24	12	73.8908182150538
24	13	74.4274320386784
24	14	74.4274320386784
24	15	72.2355509627136
24	16	72.2033196829797
24	17	72.2033196829797
24	18	72.2033196829797
24	19	72.2033196829797
24	20	72.2033196829797
24	21	72.2033196829797
24	22	72.2033196829797
24	23	72.2033196829797
24	24	71.8431644091372
24	25	71.8206156040018
25	1	74.7647188853559
25	2	72.3332895950089
25	3	73.5663164004497
25	4	71.9048698442263
25	5	77.1337379814794
25	6	76.7862109378788
25	7	76.7862109378788
25	8	74.6695147050685
25	9	74.6695147050685
25	10	74.1615025707665
25	11	74.1615025707665
25	12	73.8908182150538
25	13	74.4274320386784
25	14	74.4274320386784
25	15	72.2166616372170
25	16	72.2033196829797
25	17	72.2033196829797
25	18	72.2033196829797
25	19	72.2033196829797
25	20	72.2033196829797
25	21	72.2033196829797
25	22	72.2033196829797
25	23	72.2033196829797
25	24	71.8299463300461
25	25	71.8206156040018

==> OSH6Sum_copy.txt <==
1	1	37.5987063211396
1	2	69.8783930285128
1	3	73.5663164004497
1	4	71.9048698442263
1	5	72.6707726176589
1	6	77.1337379814794
1	7	76.7862109378788
1	8	74.6695147050685
1	9	74.6695147050685
1	10	74.1615025707665
1	11	74.1615025707665
1	12	73.8908182150538
1	13	74.4274320386784
1	14	74.4274320386784
1	15	74.4274320386784
1	16	72.2033196829797
1	17	72.2033196829797
1	18	72.2033196829797
1	19	72.2033196829797
1	20	72.2033196829797
1	21	72.2033196829797
1	22	72.2033196829797
1	23	72.2033196829797
1	24	73.3648145664229
1	25	71.8206156040018
2	1	47.6833239413799
2	2	69.8783930285128
2	3	73.5663164004497
2	4	71.9048698442263
2	5	72.6707726176589
2	6	77.1337379814794
2	7	76.7862109378788
2	8	74.6695147050685
2	9	74.6695147050685
2	10	74.1615025707665
2	11	74.1615025707665
2	12	73.8908182150538
2	13	74.4274320386784
2	14	74.4274320386784
2	15	74.4274320386784
2	16	72.2033196829797
2	17	72.2033196829797
2	18	72.2033196829797
2	19	72.2033196829797
2	20	72.2033196829797
2	21	72.2033196829797
2	22	72.2033196829797
2	23	72.2033196829797
2	24	73.3648145664229
2	25	71.8206156040018
3	1	47.6833239413799
3	2	71.7102178193966
3	3	73.5663164004497
3	4	71.9048698442263
3	5	77.1337379814794
3	6	76.7862109378788
3	7	76.7862109378788
3	8	74.6695147050685
3	9	74.6695147050685
3	10	74.1615025707665
3	11	74.1615025707665
3	12	73.8908182150538
3	13	74.4274320386784
3	14	74.4274320386784
3	15	74.4884648827919
3	16	72.2033196829797
3	17	72.2033196829797
3	18	72.2033196829797
3	19	72.2033196829797
3	20	72.2033196829797
3	21	72.2033196829797
3	22	72.2033196829797
3	23	72.2033196829797
3	24	73.3648145664229
3	25	71.8206156040018
4	1	47.6833239413799
4	2	72.3332895950089
4	3	73.5663164004497
4	4	71.9048698442263
4	5	77.1337379814794
4	6	76.7862109378788
4	7	76.7862109378788
4	8	74.6695147050685
4	9	74.6695147050685
4	10	74.1615025707665
4	11	74.1615025707665
4	12	73.8908182150538
4	13	74.4274320386784
4	14	74.4274320386784
4	15	74.4884648827919
4	16	72.2033196829797
4	17	72.2033196829797
4	18	72.2033196829797
4	19	72.2033196829797
4	20	72.2033196829797
4	21	72.2033196829797
4	22	72.2033196829797
4	23	72.2033196829797
4	24	73.3648145664229
4	25	71.8206156040018
5	1	73.0958288273898
5	2	72.3332895950089
5	3	73.5663164004497
5	4	71.9048698442263
5	5	77.1337379814794
5	6	76.7862109378788
5	7	76.7862109378788
5	8	74.6695147050685
5	9	74.6695147050685
5	10	74.1615025707665
5	11	74.1615025707665
5	12	73.8908182150538
5	13	74.4274320386784
5	14	74.4274320386784
5	15	74.4884648827919
5	16	72.2033196829797
5	17	72.2033196829797
5	18	72.2033196829797
5	19	72.2033196829797
5	20	72.2033196829797
5	21	72.2033196829797
5	22	72.2033196829797
5	23	72.2033196829797
5	24	73.3648145664229
5	25	71.8206156040018
6	1	73.9818606906197
6	2	72.3332895950089
6	3	73.5663164004497
6	4	71.9048698442263
6	5	77.1337379814794
6	6	76.7862109378788
6	7	76.7862109378788
6	8	74.6695147050685
6	9	74.6695147050685
6	10	74.1615025707665
6	11	74.1615025707665
6	12	73.8908182150538
6	13	74.4274320386784
6	14	74.4274320386784
6	15	74.4884648827919
6	16	72.2033196829797
6	17	72.2033196829797
6	18	72.2033196829797
6	19	72.2033196829797
6	20	72.2033196829797
6	21	72.2033196829797
6	22	72.2033196829797
6	23	72.2033196829797
6	24	73.3648145664229
6	25	71.8206156040018
7	1	74.4454556163344
7	2	72.3332895950089
7	3	73.5663164004497
7	4	71.9048698442263
7	5	77.1337379814794
7	6	76.7862109378788
7	7	76.7862109378788
7	8	74.6695147050685
7	9	74.6695147050685
7	10	74.1615025707665
7	11	74.1615025707665
7	12	73.8908182150538
7	13	74.4274320386784
7	14	74.4274320386784
7	15	74.4884648827919
7	16	72.2033196829797
7	17	72.2033196829797
7	18	72.2033196829797
7	19	72.2033196829797
7	20	72.2033196829797
7	21	72.2033196829797
7	22	72.2033196829797
7	23	72.2033196829797
7	24	72.2582235146061
7	25	71.8206156040018
8	1	74.6897451240925
8	2	72.3332895950089
8	3	73.5663164004497
8	4	71.9048698442263
8	5	77.1337379814794
8	6	76.7862109378788
8	7	76.7862109378788
8	8	74.6695147050685
8	9	74.6695147050685
8	10	74.1615025707665
8	11	74.1615025707665
8	12	73.8908182150538
8	13	74.4274320386784
8	14	74.4274320386784
8	15	74.4884648827919
8	16	72.2033196829797
8	17	72.2033196829797
8	18	72.2033196829797
8	19	72.2033196829797
8	20	72.2033196829797
8	21	72.2033196829797
8	22	72.2033196829797
8	23	72.2033196829797
8	24	72.2134984148706
8	25	71.8206156040018
9	1	74.7647188853559
9	2	72.3332895950089
9	3	73.5663164004497
9	4	71.9048698442263
9	5	77.1337379814794
9	6	76.7862109378788
9	7	76.7862109378788
9	8	74.6695147050685
9	9	74.6695147050685
9	10	74.1615025707665
9	11	74.1615025707665
9	12	73.8908182150538
9	13	74.4274320386784
9	14	74.4274320386784
9	15	74.4884648827919
9	16	72.2033196829797
9	17	72.2033196829797
9	18	72.2033196829797
9	19	72.2033196829797
9	20	72.2033196829797
9	21	72.2033196829797
9	22	72.2033196829797
9	23	72.2033196829797
9	24	72.1802414142950
9	25	71.8206156040018
10	1	74.7647188853559
10	2	72.3332895950089
10	3	73.5663164004497
10	4	71.9048698442263
10	5	77.1337379814794
10	6	76.7862109378788
10	7	76.7862109378788
10	8	74.6695147050685
10	9	74.6695147050685
10	10	74.1615025707665
10	11	74.1615025707665
10	12	73.8908182150538
10	13	74.4274320386784
10	14	74.4274320386784
10	15	74.4884648827919
10	16	72.2033196829797
10	17	72.2033196829797
10	18	72.2033196829797
10	19	72.2033196829797
10	20	72.2033196829797
10	21	72.2033196829797
10	22	72.2033196829797
10	23	72.2033196829797
10	24	72.1483298587813
10	25	71.8206156040018
11	1	74.7647188853559
11	2	72.3332895950089
11	3	73.5663164004497
11	4	71.9048698442263
11	5	77.1337379814794
11	6	76.7862109378788
11	7	76.7862109378788
11	8	74.6695147050685
11	9	74.6695147050685
11	10	74.1615025707665
11	11	74.1615025707665
11	12	73.8908182150538
11	13	74.4274320386784
11	14	74.4274320386784
11	15	74.4884648827919
11	16	72.2033196829797
11	17	72.2033196829797
11	18	72.2033196829797
11	19	72.2033196829797
11	20	72.2033196829797
11	21	72.2033196829797
11	22	72.2033196829797
11	23	72.2033196829797
11	24	72.1178551133156
11	25	71.8206156040018
12	1	74.7647188853559
12	2	72.3332895950089
12	3	73.5663164004497
12	4	71.9048698442263
12	5	77.1337379814794
12	6	76.7862109378788
12	7	76.7862109378788
12	8	74.6695147050685
12	9	74.6695147050685
12	10	74.1615025707665
12	11	74.1615025707665
12	12	73.8908182150538
12	13	74.4274320386784
12	14	74.4274320386784
12	15	74.4884648827919
12	16	72.2033196829797
12	17	72.2033196829797
12	18	72.2033196829797
12	19	72.2033196829797
12	20	72.2033196829797
12	21	72.2033196829797
12	22	72.2033196829797
12	23	72.2033196829797
12	24	72.0888225307098
12	25	71.8206156040018
13	1	74.7647188853559
13	2	72.3332895950089
13	3	73.5663164004497
13	4	71.9048698442263
13	5	77.1337379814794
13	6	76.7862109378788
13	7	76.7862109378788
13	8	74.6695147050685
13	9	74.6695147050685
13	10	74.1615025707665
13	11	74.1615025707665
13	12	73.8908182150538
13	13	74.4274320386784
13	14	74.4274320386784
13	15	74.4884648827919
13	16	72.2033196829797
13	17	72.2033196829797
13	18	72.2033196829797
13	19	72.2033196829797
13	20	72.2033196829797
13	21	72.2033196829797
13	22	72.2033196829797
13	23	72.2033196829797
13	24	72.0612237637311
13	25	71.8206156040018
14	1	74.7647188853559
14	2	72.3332895950089
14	3	73.5663164004497
14	4	71.9048698442263
14	5	77.1337379814794
14	6	76.7862109378788
14	7	76.7862109378788
14	8	74.6695147050685
14	9	74.6695147050685
14	10	74.1615025707665
14	11	74.1615025707665
14	12	73.8908182150538
14	13	74.4274320386784
14	14	74.4274320386784
14	15	72.5082051117675
14	16	72.2033196829797
14	17	72.2033196829797
14	18	72.2033196829797
14	19	72.2033196829797
14	20	72.2033196829797
14	21	72.2033196829797
14	22	72.2033196829797
14	23	72.2033196829797
14	24	72.0350414719177
14	25	71.8206156040018
15	1	74.7647188853559
15	2	72.3332895950089
15	3	73.5663164004497
15	4	71.9048698442263
15	5	77.1337379814794
15	6	76.7862109378788
15	7	76.7862109378788
15	8	74.6695147050685
15	9	74.6695147050685
15	10	74.1615025707665
15	11	74.1615025707665
15	12	73.8908182150538
15	13	74.4274320386784
15	14	74.4274320386784
15	15	72.4731480191669
15	16	72.2033196829797
15	17	72.2033196829797
15	18	72.2033196829797
15	19	72.2033196829797
15	20	72.2033196829797
15	21	72.2033196829797
15	22	72.2033196829797
15	23	72.2033196829797
15	24	72.0102506304057
15	25	71.8206156040018
16	1	74.7647188853559
16	2	72.3332895950089
16	3	73.5663164004497
16	4	71.9048698442263
16	5	77.1337379814794
16	6	76.7862109378788
16	7	76.7862109378788
16	8	74.6695147050685
16	9	74.6695147050685
16	10	74.1615025707665
16	11	74.1615025707665
16	12	73.8908182150538
16	13	74.4274320386784
16	14	74.4274320386784
16	15	72.4399658252765
16	16	72.2033196829797
16	17	72.2033196829797
16	18	72.2033196829797
16	19	72.2033196829797
16	20	72.2033196829797
16	21	72.2033196829797
16	22	72.2033196829797
16	23	72.2033196829797
16	24	71.9868196625355
16	25	71.8206156040018
17	1	74.7647188853559
17	2	72.3332895950089
17	3	73.5663164004497
17	4	71.9048698442263
17	5	77.1337379814794
17	6	76.7862109378788
17	7	76.7862109378788
17	8	74.6695147050685
17	9	74.6695147050685
17	10	74.1615025707665
17	11	74.1615025707665
17	12	73.8908182150538
17	13	74.4274320386784
17	14	74.4274320386784
17	15	72.4086148524169
17	16	72.2033196829797
17	17	72.2033196829797
17	18	72.2033196829797
17	19	72.2033196829797
17	20	72.2033196829797
17	21	72.2033196829797
17	22	72.2033196829797
17	23	72.2033196829797
17	24	71.9647115188742
17	25	71.8206156040018
18	1	74.7647188853559
18	2	72.3332895950089
18	3	73.5663164004497
18	4	71.9048698442263
18	5	77.1337379814794
18	6	76.7862109378788
18	7	76.7862109378788
18	8	74.6695147050685
18	9	74.6695147050685
18	10	74.1615025707665
18	11	74.1615025707665
18	12	73.8908182150538
18	13	74.4274320386784
18	14	74.4274320386784
18	15	72.3790440853213
18	16	72.2033196829797
18	17	72.2033196829797
18	18	72.2033196829797
18	19	72.2033196829797
18	20	72.2033196829797
18	21	72.2033196829797
18	22	72.2033196829797
18	23	72.2033196829797
18	24	71.9438846915515
18	25	71.8206156040018
19	1	74.7647188853559
19	2	72.3332895950089
19	3	73.5663164004497
19	4	71.9048698442263
19	5	77.1337379814794
19	6	76.7862109378788
19	7	76.7862109378788
19	8	74.6695147050685
19	9	74.6695147050685
19	10	74.1615025707665
19	11	74.1615025707665
19	12	73.8908182150538
19	13	74.4274320386784
19	14	74.4274320386784
19	15	72.3511965700015
19	16	72.2033196829797
19	17	72.2033196829797
19	18	72.2033196829797
19	19	72.2033196829797
19	20	72.2033196829797
19	21	72.2033196829797
19	22	72.2033196829797
19	23	72.2033196829797
19	24	71.9242941533985
19	25	71.8206156040018
20	1	74.7647188853559
20	2	72.3332895950089
20	3	73.5663164004497
20	4	71.9048698442263
20	5	77.1337379814794
20	6	76.7862109378788
20	7	76.7862109378788
20	8	74.6695147050685
20	9	74.6695147050685
20	10	74.1615025707665
20	11	74.1615025707665
20	12	73.8908182150538
20	13	74.4274320386784
20	14	74.4274320386784
20	15	72.3250107017492
20	16	72.2033196829797
20	17	72.2033196829797
20	18	72.2033196829797
20	19	72.2033196829797
20	20	72.2033196829797
20	21	72.2033196829797
20	22	72.2033196829797
20	23	72.2033196829797
20	24	71.9058922154085
20	25	71.8206156040018
21	1	74.7647188853559
21	2	72.3332895950089
21	3	73.5663164004497
21	4	71.9048698442263
21	5	77.1337379814794
21	6	76.7862109378788
21	7	76.7862109378788
21	8	74.6695147050685
21	9	74.6695147050685
21	10	74.1615025707665
21	11	74.1615025707665
21	12	73.8908182150538
21	13	74.4274320386784
21	14	74.4274320386784
21	15	72.3004213950250
21	16	72.2033196829797
21	17	72.2033196829797
21	18	72.2033196829797
21	19	72.2033196829797
21	20	72.2033196829797
21	21	72.2033196829797
21	22	72.2033196829797
21	23	72.2033196829797
21	24	71.8886292993205
21	25	71.8206156040018
22	1	74.7647188853559
22	2	72.3332895950089
22	3	73.5663164004497
22	4	71.9048698442263
22	5	77.1337379814794
22	6	76.7862109378788
22	7	76.7862109378788
22	8	74.6695147050685
22	9	74.6695147050685
22	10	74.1615025707665
22	11	74.1615025707665
22	12	73.8908182150538
22	13	74.4274320386784
22	14	74.4274320386784
22	15	72.2773611323202
22	16	72.2033196829797
22	17	72.2033196829797
22	18	72.2033196829797
22	19	72.2033196829797
22	20	72.2033196829797
22	21	72.2033196829797
22	22	72.2033196829797
22	23	72.2033196829797
22	24	71.8724546248166
22	25	71.8206156040018
23	1	74.7647188853559
23	2	72.3332895950089
23	3	73.5663164004497
23	4	71.9048698442263
23	5	77.1337379814794
23	6	76.7862109378788
23	7	76.7862109378788
23	8	74.6695147050685
23	9	74.6695147050685
23	10	74.1615025707665
23	11	74.1615025707665
23	12	73.8908182150538
23	13	74.4274320386784
23	14	74.4274320386784
23	15	72.2557608926009
23	16	72.2033196829797
23	17	72.2033196829797
23	18	72.2033196829797
23	19	72.2033196829797
23	20	72.2033196829797
23	21	72.2033196829797
23	22	72.2033196829797
23	23	72.2033196829797
23	24	71.8573168129574
23	25	71.8206156040018
24	1	74.7647188853559
24	2	72.3332895950089
24	3	73.5663164004497
24	4	71.9048698442263
24	5	77.1337379814794
24	6	76.7862109378788
24	7	76.7862109378788
24	8	74.6695147050685
24	9	74.6695147050685
24	10	74.1615025707665
24	11	74.1615025707665
24	12	73.8908182150538
24	13	74.4274320386784
24	14	74.4274320386784
24	15	72.2355509627136
24	16	72.2033196829797
24	17	72.2033196829797
24	18	72.2033196829797
24	19	72.2033196829797
24	20	72.2033196829797
24	21	72.2033196829797
24	22	72.2033196829797
24	23	72.2033196829797
24	24	71.8431644091372
24	25	71.8206156040018
25	1	74.7647188853559
25	2	72.3332895950089
25	3	73.5663164004497
25	4	71.9048698442263
25	5	77.1337379814794
25	6	76.7862109378788
25	7	76.7862109378788
25	8	74.6695147050685
25	9	74.6695147050685
25	10	74.1615025707665
25	11	74.1615025707665
25	12	73.8908182150538
25	13	74.4274320386784
25	14	74.4274320386784
25	15	72.2166616372170
25	16	72.2033196829797
25	17	72.2033196829797
25	18	72.2033196829797
25	19	72.2033196829797
25	20	72.2033196829797
25	21	72.2033196829797
25	22	72.2033196829797
25	23	72.2033196829797
25	24	71.8299463300461
25	25	71.8206156040018

==> osd_min_snr.txt <==
1	1	0.0205894542978409
1	2	1.07624230103850
1	3	1.07624230103850
1	4	1.15455619219952
1	5	1.23223214650904
1	6	1.35400757427923
1	7	1.37144707418940
1	8	1.44590711511356
1	9	1.63283982277429
1	10	1.63304655558414
1	11	1.64139216163701
1	12	1.64139216163701
1	13	1.71241202258855
1	14	1.72261448250973
1	15	1.72280104192130
1	16	1.72280104192130
1	17	1.72414005746773
1	18	1.73080517231620
1	19	1.75418857235107
1	20	1.75583370468182
1	21	1.75583370468182
1	22	1.76905600226699
1	23	1.76905600226699
1	24	1.76905600226699
1	25	1.76905600226699
2	1	0.136828509190075
2	2	1.07624230103850
2	3	1.07624230103850
2	4	1.15455619219952
2	5	1.29511964756324
2	6	1.35400757427923
2	7	1.37144707418940
2	8	1.56697361594986
2	9	1.63283982277429
2	10	1.64139216163701
2	11	1.64139216163701
2	12	1.64139216163701
2	13	1.71241202258855
2	14	1.72261448250973
2	15	1.72280104192130
2	16	1.72280104192130
2	17	1.72414005746773
2	18	1.73080517231620
2	19	1.75418857235107
2	20	1.75583370468182
2	21	1.76718079443486
2	22	1.76905600226699
2	23	1.76905600226699
2	24	1.76905600226699
2	25	1.77523663981877
3	1	0.571443965942553
3	2	1.07624230103850
3	3	1.07624230103850
3	4	1.18920005839137
3	5	1.29511964756324
3	6	1.35400757427923
3	7	1.37144707418940
3	8	1.56697361594986
3	9	1.63283982277429
3	10	1.64139216163701
3	11	1.64139216163701
3	12	1.64139216163701
3	13	1.71241202258855
3	14	1.72261448250973
3	15	1.72280104192130
3	16	1.72280104192130
3	17	1.72414005746773
3	18	1.73080517231620
3	19	1.75418857235107
3	20	1.75583370468182
3	21	1.76718079443486
3	22	1.76905600226699
3	23	1.76905600226699
3	24	1.76905600226699
3	25	1.77523663981877
4	1	0.753363614670864
4	2	1.07624230103850
4	3	1.07624230103850
4	4	1.18920005839137
4	5	1.29511964756324
4	6	1.35400757427923
4	7	1.37144707418940
4	8	1.56697361594986
4	9	1.63283982277429
4	10	1.64139216163701
4	11	1.64139216163701
4	12	1.64139216163701
4	13	1.71241202258855
4	14	1.72261448250973
4	15	1.72280104192130
4	16	1.72280104192130
4	17	1.72414005746773
4	18	1.73080517231620
4	19	1.75418857235107
4	20	1.75583370468182
4	21	1.76718079443486
4	22	1.76905600226699
4	23	1.76905600226699
4	24	1.76905600226699
4	25	1.77523663981877
5	1	0.922350182540790
5	2	1.07624230103850
5	3	1.07624230103850
5	4	1.18920005839137
5	5	1.29511964756324
5	6	1.35400757427923
5	7	1.37144707418940
5	8	1.56697361594986
5	9	1.63283982277429
5	10	1.64139216163701
5	11	1.64139216163701
5	12	1.64139216163701
5	13	1.71241202258855
5	14	1.72261448250973
5	15	1.72280104192130
5	16	1.72280104192130
5	17	1.72414005746773
5	18	1.73080517231620
5	19	1.75418857235107
5	20	1.75583370468182
5	21	1.76718079443486
5	22	1.76905600226699
5	23	1.76905600226699
5	24	1.76905600226699
5	25	1.77523663981877
6	1	1.07435029365875
6	2	1.07624230103850
6	3	1.07624230103850
6	4	1.18920005839137
6	5	1.29511964756324
6	6	1.35400757427923
6	7	1.37144707418940
6	8	1.56697361594986
6	9	1.63283982277429
6	10	1.64139216163701
6	11	1.64139216163701
6	12	1.64139216163701
6	13	1.71241202258855
6	14	1.72261448250973
6	15	1.72280104192130
6	16	1.72280104192130
6	17	1.72414005746773
6	18	1.73080517231620
6	19	1.75418857235107
6	20	1.75583370468182
6	21	1.76718079443486
6	22	1.76905600226699
6	23	1.76905600226699
6	24	1.76905600226699
6	25	1.77523663981877
7	1	1.07435029365875
7	2	1.07624230103850
7	3	1.07624230103850
7	4	1.18920005839137
7	5	1.29511964756324
7	6	1.35400757427923
7	7	1.37144707418940
7	8	1.56697361594986
7	9	1.63283982277429
7	10	1.64139216163701
7	11	1.64139216163701
7	12	1.64139216163701
7	13	1.71241202258855
7	14	1.72261448250973
7	15	1.72280104192130
7	16	1.72280104192130
7	17	1.72414005746773
7	18	1.73080517231620
7	19	1.75418857235107
7	20	1.75583370468182
7	21	1.76718079443486
7	22	1.76905600226699
7	23	1.76905600226699
7	24	1.76905600226699
7	25	1.77523663981877
8	1	1.07435029365875
8	2	1.07624230103850
8	3	1.07624230103850
8	4	1.18920005839137
8	5	1.29511964756324
8	6	1.35400757427923
8	7	1.37144707418940
8	8	1.56697361594986
8	9	1.63283982277429
8	10	1.64139216163701
8	11	1.64139216163701
8	12	1.64139216163701
8	13	1.71241202258855
8	14	1.72261448250973
8	15	1.72280104192130
8	16	1.72280104192130
8	17	1.72414005746773
8	18	1.73080517231620
8	19	1.75418857235107
8	20	1.75583370468182
8	21	1.76718079443486
8	22	1.76905600226699
8	23	1.76905600226699
8	24	1.76905600226699
8	25	1.77523663981877
9	1	1.07435029365875
9	2	1.07624230103850
9	3	1.07624230103850
9	4	1.18920005839137
9	5	1.29511964756324
9	6	1.35400757427923
9	7	1.37144707418940
9	8	1.56697361594986
9	9	1.63283982277429
9	10	1.64139216163701
9	11	1.64139216163701
9	12	1.64139216163701
9	13	1.71241202258855
9	14	1.72261448250973
9	15	1.72280104192130
9	16	1.72280104192130
9	17	1.72414005746773
9	18	1.73080517231620
9	19	1.75418857235107
9	20	1.75583370468182
9	21	1.76718079443486
9	22	1.76905600226699
9	23	1.76905600226699
9	24	1.76905600226699
9	25	1.77523663981877
10	1	1.07435029365875
10	2	1.07624230103850
10	3	1.07624230103850
10	4	1.19113805903467
10	5	1.29511964756324
10	6	1.35400757427923
10	7	1.37144707418940
10	8	1.56697361594986
10	9	1.63283982277429
10	10	1.64139216163701
10	11	1.64139216163701
10	12	1.64139216163701
10	13	1.71241202258855
10	14	1.72261448250973
10	15	1.72280104192130
10	16	1.72280104192130
10	17	1.72414005746773
10	18	1.73080517231620
10	19	1.75418857235107
10	20	1.75583370468182
10	21	1.76718079443486
10	22	1.76905600226699
10	23	1.76905600226699
10	24	1.76905600226699
10	25	1.77523663981877
11	1	1.07435029365875
11	2	1.07624230103850
11	3	1.07624230103850
11	4	1.19115901450654
11	5	1.29511964756324
11	6	1.35400757427923
11	7	1.37144707418940
11	8	1.56697361594986
11	9	1.63283982277429
11	10	1.64139216163701
11	11	1.64139216163701
11	12	1.64139216163701
11	13	1.71241202258855
11	14	1.72261448250973
11	15	1.72280104192130
11	16	1.72280104192130
11	17	1.72414005746773
11	18	1.73080517231620
11	19	1.75418857235107
11	20	1.75583370468182
11	21	1.76718079443486
11	22	1.76905600226699
11	23	1.76905600226699
11	24	1.76905600226699
11	25	1.77523663981877
12	1	1.07435029365875
12	2	1.07624230103850
12	3	1.07624230103850
12	4	1.19115901450654
12	5	1.29511964756324
12	6	1.35400757427923
12	7	1.37144707418940
12	8	1.56697361594986
12	9	1.63283982277429
12	10	1.64139216163701
12	11	1.64139216163701
12	12	1.64139216163701
12	13	1.71241202258855
12	14	1.72261448250973
12	15	1.72280104192130
12	16	1.72280104192130
12	17	1.72656743113519
12	18	1.73080517231620
12	19	1.75418857235107
12	20	1.75583370468182
12	21	1.76718079443486
12	22	1.76905600226699
12	23	1.76905600226699
12	24	1.76905600226699
12	25	1.77523663981877
13	1	1.07435029365875
13	2	1.07624230103850
13	3	1.07624230103850
13	4	1.19115901450654
13	5	1.29511964756324
13	6	1.35400757427923
13	7	1.37144707418940
13	8	1.56697361594986
13	9	1.63283982277429
13	10	1.64139216163701
13	11	1.64139216163701
13	12	1.64139216163701
13	13	1.71241202258855
13	14	1.72261448250973
13	15	1.72280104192130
13	16	1.72280104192130
13	17	1.73080517231620
13	18	1.73080517231620
13	19	1.75418857235107
13	20	1.75583370468182
13	21	1.76718079443486
13	22	1.76905600226699
13	23	1.76905600226699
13	24	1.76905600226699
13	25	1.77523663981877
14	1	1.07435029365875
14	2	1.07624230103850
14	3	1.07624230103850
14	4	1.19115901450654
14	5	1.29511964756324
14	6	1.35400757427923
14	7	1.37144707418940
14	8	1.56697361594986
14	9	1.63283982277429
14	10	1.64139216163701
14	11	1.64139216163701
14	12	1.64139216163701
14	13	1.71241202258855
14	14	1.72261448250973
14	15	1.72280104192130
14	16	1.72280104192130
14	17	1.73080517231620
14	18	1.73080517231620
14	19	1.75418857235107
14	20	1.75583370468182
14	21	1.76718079443486
14	22	1.76905600226699
14	23	1.76905600226699
14	24	1.76905600226699
14	25	1.77523663981877
15	1	1.07435029365875
15	2	1.07624230103850
15	3	1.07624230103850
15	4	1.19115901450654
15	5	1.29511964756324
15	6	1.35400757427923
15	7	1.37144707418940
15	8	1.56697361594986
15	9	1.63283982277429
15	10	1.64139216163701
15	11	1.64139216163701
15	12	1.64139216163701
15	13	1.71241202258855
15	14	1.72261448250973
15	15	1.72280104192130
15	16	1.72280104192130
15	17	1.73080517231620
15	18	1.73080517231620
15	19	1.75418857235107
15	20	1.75583370468182
15	21	1.76718079443486
15	22	1.76905600226699
15	23	1.76905600226699
15	24	1.76905600226699
15	25	1.77523663981877
16	1	1.07435029365875
16	2	1.07624230103850
16	3	1.07624230103850
16	4	1.19115901450654
16	5	1.29511964756324
16	6	1.35400757427923
16	7	1.37144707418940
16	8	1.56697361594986
16	9	1.63283982277429
16	10	1.64139216163701
16	11	1.64139216163701
16	12	1.64139216163701
16	13	1.71241202258855
16	14	1.72261448250973
16	15	1.72280104192130
16	16	1.72280104192130
16	17	1.73080517231620
16	18	1.73080517231620
16	19	1.75418857235107
16	20	1.75583370468182
16	21	1.76718079443486
16	22	1.76905600226699
16	23	1.76905600226699
16	24	1.76905600226699
16	25	1.77523663981877
17	1	1.07435029365875
17	2	1.07624230103850
17	3	1.07624230103850
17	4	1.19115901450654
17	5	1.29511964756324
17	6	1.35489758357978
17	7	1.37144707418940
17	8	1.56697361594986
17	9	1.63283982277429
17	10	1.64139216163701
17	11	1.64139216163701
17	12	1.64139216163701
17	13	1.71241202258855
17	14	1.72261448250973
17	15	1.72280104192130
17	16	1.72280104192130
17	17	1.73080517231620
17	18	1.73080517231620
17	19	1.75418857235107
17	20	1.75583370468182
17	21	1.76718079443486
17	22	1.76905600226699
17	23	1.76905600226699
17	24	1.76905600226699
17	25	1.77523663981877
18	1	1.07435029365875
18	2	1.07624230103850
18	3	1.07624230103850
18	4	1.19115901450654
18	5	1.29511964756324
18	6	1.35598569038099
18	7	1.37144707418940
18	8	1.56697361594986
18	9	1.63283982277429
18	10	1.64139216163701
18	11	1.64139216163701
18	12	1.64139216163701
18	13	1.71241202258855
18	14	1.72261448250973
18	15	1.72280104192130
18	16	1.72280104192130
18	17	1.73080517231620
18	18	1.73080517231620
18	19	1.75418857235107
18	20	1.75583370468182
18	21	1.76718079443486
18	22	1.76905600226699
18	23	1.76905600226699
18	24	1.76905600226699
18	25	1.77523663981877
19	1	1.07435029365875
19	2	1.07624230103850
19	3	1.07624230103850
19	4	1.19115901450654
19	5	1.29511964756324
19	6	1.35691321580706
19	7	1.37144707418940
19	8	1.56697361594986
19	9	1.63283982277429
19	10	1.64139216163701
19	11	1.64139216163701
19	12	1.64139216163701
19	13	1.71241202258855
19	14	1.72261448250973
19	15	1.72280104192130
19	16	1.72280104192130
19	17	1.73080517231620
19	18	1.73080517231620
19	19	1.75418857235107
19	20	1.75583370468182
19	21	1.76718079443486
19	22	1.76905600226699
19	23	1.76905600226699
19	24	1.76905600226699
19	25	1.77523663981877
20	1	1.07435029365875
20	2	1.07624230103850
20	3	1.07624230103850
20	4	1.19115901450654
20	5	1.29511964756324
20	6	1.35770362721148
20	7	1.37144707418940
20	8	1.56697361594986
20	9	1.63283982277429
20	10	1.64139216163701
20	11	1.64139216163701
20	12	1.64139216163701
20	13	1.71241202258855
20	14	1.72261448250973
20	15	1.72280104192130
20	16	1.72280104192130
20	17	1.73080517231620
20	18	1.73080517231620
20	19	1.75418857235107
20	20	1.75583370468182
20	21	1.76718079443486
20	22	1.76905600226699
20	23	1.76905600226699
20	24	1.76905600226699
20	25	1.77523663981877
21	1	1.07435029365875
21	2	1.07624230103850
21	3	1.07624230103850
21	4	1.19115901450654
21	5	1.29511964756324
21	6	1.35837702669185
21	7	1.37144707418940
21	8	1.56697361594986
21	9	1.63283982277429
21	10	1.64139216163701
21	11	1.64139216163701
21	12	1.64139216163701
21	13	1.71346480720000
21	14	1.72261448250973
21	15	1.72280104192130
21	16	1.72280104192130
21	17	1.73080517231620
21	18	1.73080517231620
21	19	1.75418857235107
21	20	1.75583370468182
21	21	1.76718079443486
21	22	1.76905600226699
21	23	1.76905600226699
21	24	1.76905600226699
21	25	1.77523663981877
22	1	1.07435029365875
22	2	1.07624230103850
22	3	1.07624230103850
22	4	1.19115901450654
22	5	1.29511964756324
22	6	1.35895061565693
22	7	1.37154259524440
22	8	1.56697361594986
22	9	1.63283982277429
22	10	1.64139216163701
22	11	1.64139216163701
22	12	1.64139216163701
22	13	1.71439484198311
22	14	1.72261448250973
22	15	1.72280104192130
22	16	1.72280104192130
22	17	1.73080517231620
22	18	1.73080517231620
22	19	1.75511713687068
22	20	1.75583370468182
22	21	1.76718079443486
22	22	1.76905600226699
22	23	1.76905600226699
22	24	1.76905600226699
22	25	1.77523663981877
23	1	1.07435029365875
23	2	1.07624230103850
23	3	1.07624230103850
23	4	1.19115901450654
23	5	1.29511964756324
23	6	1.35943910039425
23	7	1.37206555333268
23	8	1.56697361594986
23	9	1.63283982277429
23	10	1.64139216163701
23	11	1.64139216163701
23	12	1.64139216163701
23	13	1.71518725913523
23	14	1.72261448250973
23	15	1.72280104192130
23	16	1.72280104192130
23	17	1.73080517231620
23	18	1.73080517231620
23	19	1.75583370468182
23	20	1.75583370468182
23	21	1.76718079443486
23	22	1.76905600226699
23	23	1.76905600226699
23	24	1.76905600226699
23	25	1.77523663981877
24	1	1.07435029365875
24	2	1.07624230103850
24	3	1.07624230103850
24	4	1.19115901450654
24	5	1.29511964756324
24	6	1.35985504461767
24	7	1.37251086854149
24	8	1.56697361594986
24	9	1.63283982277429
24	10	1.64139216163701
24	11	1.64139216163701
24	12	1.64139216163701
24	13	1.71586227261793
24	14	1.72261448250973
24	15	1.72280104192130
24	16	1.72280104192130
24	17	1.73080517231620
24	18	1.73080517231620
24	19	1.75583370468182
24	20	1.75583370468182
24	21	1.76718079443486
24	22	1.76905600226699
24	23	1.76905600226699
24	24	1.76905600226699
24	25	1.77523663981877
25	1	1.07435029365875
25	2	1.07624230103850
25	3	1.07624230103850
25	4	1.19115901450654
25	5	1.29511964756324
25	6	1.36020917485111
25	7	1.37289001719846
25	8	1.56697361594986
25	9	1.63283982277429
25	10	1.64139216163701
25	11	1.64139216163701
25	12	1.64139216163701
25	13	1.71643716848175
25	14	1.72261448250973
25	15	1.72280104192130
25	16	1.72280104192130
25	17	1.73080517231620
25	18	1.73080517231620
25	19	1.75583370468182
25	20	1.75583370468182
25	21	1.76718079443486
25	22	1.76905600226699
25	23	1.76905600226699
25	24	1.76905600226699
25	25	1.77523663981877

==> osd_sum.txt <==
1	1	28.2297108692915
1	2	76.8022851466755
1	3	76.8022851466755
1	4	75.1699197819029
1	5	77.2224479317250
1	6	76.9570985693415
1	7	77.7009365821479
1	8	78.9545474655413
1	9	79.8818470637405
1	10	79.9802812353504
1	11	79.5740921189189
1	12	79.5740921189189
1	13	79.5677035220288
1	14	80.0874625680231
1	15	80.1677951484778
1	16	80.1677951484778
1	17	80.3603757284451
1	18	80.5120638548387
1	19	81.0788550980035
1	20	81.1570173092940
1	21	81.1570173092940
1	22	81.2330519726533
1	23	81.2330519726533
1	24	81.2330519726533
1	25	81.2330519726533
2	1	48.7490469573663
2	2	76.8022851466755
2	3	76.8022851466755
2	4	75.1699197819029
2	5	76.1028694424741
2	6	76.9570985693415
2	7	77.7009365821479
2	8	79.1407597036466
2	9	79.8818470637405
2	10	79.5740921189189
2	11	79.5740921189189
2	12	79.5740921189189
2	13	79.5677035220288
2	14	80.0874625680231
2	15	80.1677951484778
2	16	80.1677951484778
2	17	80.3603757284451
2	18	80.5120638548387
2	19	81.0788550980035
2	20	81.1570173092940
2	21	81.1356079594107
2	22	81.2330519726533
2	23	81.2330519726533
2	24	81.2330519726533
2	25	81.0058612689569
3	1	62.1574413821303
3	2	76.8022851466755
3	3	76.8022851466755
3	4	76.1930638184046
3	5	76.1028694424741
3	6	76.9570985693415
3	7	77.7009365821479
3	8	79.1407597036466
3	9	79.8818470637405
3	10	79.5740921189189
3	11	79.5740921189189
3	12	79.5740921189189
3	13	79.5677035220288
3	14	80.0874625680231
3	15	80.1677951484778
3	16	80.1677951484778
3	17	80.3603757284451
3	18	80.5120638548387
3	19	81.0788550980035
3	20	81.1570173092940
3	21	81.1356079594107
3	22	81.2330519726533
3	23	81.2330519726533
3	24	81.2330519726533
3	25	81.0058612689569
4	1	69.6042490261124
4	2	76.8022851466755
4	3	76.8022851466755
4	4	76.1930638184046
4	5	76.1028694424741
4	6	76.9570985693415
4	7	77.7009365821479
4	8	79.1407597036466
4	9	79.8818470637405
4	10	79.5740921189189
4	11	79.5740921189189
4	12	79.5740921189189
4	13	79.5677035220288
4	14	80.0874625680231
4	15	80.1677951484778
4	16	80.1677951484778
4	17	80.3603757284451
4	18	80.5120638548387
4	19	81.0788550980035
4	20	81.1570173092940
4	21	81.1356079594107
4	22	81.2330519726533
4	23	81.2330519726533
4	24	81.2330519726533
4	25	81.0058612689569
5	1	73.8490313256788
5	2	76.8022851466755
5	3	76.8022851466755
5	4	76.1930638184046
5	5	76.1028694424741
5	6	76.9570985693415
5	7	77.7009365821479
5	8	79.1407597036466
5	9	79.8818470637405
5	10	79.5740921189189
5	11	79.5740921189189
5	12	79.5740921189189
5	13	79.5677035220288
5	14	80.0874625680231
5	15	80.1677951484778
5	16	80.1677951484778
5	17	80.3603757284451
5	18	80.5120638548387
5	19	81.0788550980035
5	20	81.1570173092940
5	21	81.1356079594107
5	22	81.2330519726533
5	23	81.2330519726533
5	24	81.2330519726533
5	25	81.0058612689569
6	1	76.4008826069886
6	2	76.8022851466755
6	3	76.8022851466755
6	4	76.1930638184046
6	5	76.1028694424741
6	6	76.9570985693415
6	7	77.7009365821479
6	8	79.1407597036466
6	9	79.8818470637405
6	10	79.5740921189189
6	11	79.5740921189189
6	12	79.5740921189189
6	13	79.5677035220288
6	14	80.0874625680231
6	15	80.1677951484778
6	16	80.1677951484778
6	17	80.3603757284451
6	18	80.5120638548387
6	19	81.0788550980035
6	20	81.1570173092940
6	21	81.1356079594107
6	22	81.2330519726533
6	23	81.2330519726533
6	24	81.2330519726533
6	25	81.0058612689569
7	1	76.4008826069886
7	2	76.8022851466755
7	3	76.8022851466755
7	4	76.1930638184046
7	5	76.1028694424741
7	6	76.9570985693415
7	7	77.7009365821479
7	8	79.1407597036466
7	9	79.8818470637405
7	10	79.5740921189189
7	11	79.5740921189189
7	12	79.5740921189189
7	13	79.5677035220288
7	14	80.0874625680231
7	15	80.1677951484778
7	16	80.1677951484778
7	17	80.3603757284451
7	18	80.5120638548387
7	19	81.0788550980035
7	20	81.1570173092940
7	21	81.1356079594107
7	22	81.2330519726533
7	23	81.2330519726533
7	24	81.2330519726533
7	25	81.0058612689569
8	1	76.4008826069886
8	2	76.8022851466755
8	3	76.8022851466755
8	4	76.1930638184046
8	5	76.1028694424741
8	6	76.9570985693415
8	7	77.7009365821479
8	8	79.1407597036466
8	9	79.8818470637405
8	10	79.5740921189189
8	11	79.5740921189189
8	12	79.5740921189189
8	13	79.5677035220288
8	14	80.0874625680231
8	15	80.1677951484778
8	16	80.1677951484778
8	17	80.3603757284451
8	18	80.5120638548387
8	19	81.0788550980035
8	20	81.1570173092940
8	21	81.1356079594107
8	22	81.2330519726533
8	23	81.2330519726533
8	24	81.2330519726533
8	25	81.0058612689569
9	1	76.4008826069886
9	2	76.8022851466755
9	3	76.8022851466755
9	4	76.1930638184046
9	5	76.1028694424741
9	6	76.9570985693415
9	7	77.7009365821479
9	8	79.1407597036466
9	9	79.8818470637405
9	10	79.5740921189189
9	11	79.5740921189189
9	12	79.5740921189189
9	13	79.5677035220288
9	14	80.0874625680231
9	15	80.1677951484778
9	16	80.1677951484778
9	17	80.3603757284451
9	18	80.5120638548387
9	19	81.0788550980035
9	20	81.1570173092940
9	21	81.1356079594107
9	22	81.2330519726533
9	23	81.2330519726533
9	24	81.2330519726533
9	25	81.0058612689569
10	1	76.4008826069886
10	2	76.8022851466755
10	3	76.8022851466755
10	4	75.8133129962861
10	5	76.1028694424741
10	6	76.9570985693415
10	7	77.7009365821479
10	8	79.1407597036466
10	9	79.8818470637405
10	10	79.5740921189189
10	11	79.5740921189189
10	12	79.5740921189189
10	13	79.5677035220288
10	14	80.0874625680231
10	15	80.1677951484778
10	16	80.1677951484778
10	17	80.3603757284451
10	18	80.5120638548387
10	19	81.0788550980035
10	20	81.1570173092940
10	21	81.1356079594107
10	22	81.2330519726533
10	23	81.2330519726533
10	24	81.2330519726533
10	25	81.0058612689569
11	1	76.4008826069886
11	2	76.8022851466755
11	3	76.8022851466755
11	4	75.8027694637243
11	5	76.1028694424741
11	6	76.9570985693415
11	7	77.7009365821479
11	8	79.1407597036466
11	9	79.8818470637405
11	10	79.5740921189189
11	11	79.5740921189189
11	12	79.5740921189189
11	13	79.5677035220288
11	14	80.0874625680231
11	15	80.1677951484778
11	16	80.1677951484778
11	17	80.3603757284451
11	18	80.5120638548387
11	19	81.0788550980035
11	20	81.1570173092940
11	21	81.1356079594107
11	22	81.2330519726533
11	23	81.2330519726533
11	24	81.2330519726533
11	25	81.0058612689569
12	1	76.4008826069886
12	2	76.8022851466755
12	3	76.8022851466755
12	4	75.8027694637243
12	5	76.1028694424741
12	6	76.9570985693415
12	7	77.7009365821479
12	8	79.1407597036466
12	9	79.8818470637405
12	10	79.5740921189189
12	11	79.5740921189189
12	12	79.5740921189189
12	13	79.5677035220288
12	14	80.0874625680231
12	15	80.1677951484778
12	16	80.1677951484778
12	17	80.5272859731794
12	18	80.5120638548387
12	19	81.0788550980035
12	20	81.1570173092940
12	21	81.1356079594107
12	22	81.2330519726533
12	23	81.2330519726533
12	24	81.2330519726533
12	25	81.0058612689569
13	1	76.4008826069886
13	2	76.8022851466755
13	3	76.8022851466755
13	4	75.8027694637243
13	5	76.1028694424741
13	6	76.9570985693415
13	7	77.7009365821479
13	8	79.1407597036466
13	9	79.8818470637405
13	10	79.5740921189189
13	11	79.5740921189189
13	12	79.5740921189189
13	13	79.5677035220288
13	14	80.0874625680231
13	15	80.1677951484778
13	16	80.1677951484778
13	17	80.5120638548387
13	18	80.5120638548387
13	19	81.0788550980035
13	20	81.1570173092940
13	21	81.1356079594107
13	22	81.2330519726533
13	23	81.2330519726533
13	24	81.2330519726533
13	25	81.0058612689569
14	1	76.4008826069886
14	2	76.8022851466755
14	3	76.8022851466755
14	4	75.8027694637243
14	5	76.1028694424741
14	6	76.9570985693415
14	7	77.7009365821479
14	8	79.1407597036466
14	9	79.8818470637405
14	10	79.5740921189189
14	11	79.5740921189189
14	12	79.5740921189189
14	13	79.5677035220288
14	14	80.0874625680231
14	15	80.1677951484778
14	16	80.1677951484778
14	17	80.5120638548387
14	18	80.5120638548387
14	19	81.0788550980035
14	20	81.1570173092940
14	21	81.1356079594107
14	22	81.2330519726533
14	23	81.2330519726533
14	24	81.2330519726533
14	25	81.0058612689569
15	1	76.4008826069886
15	2	76.8022851466755
15	3	76.8022851466755
15	4	75.8027694637243
15	5	76.1028694424741
15	6	76.9570985693415
15	7	77.7009365821479
15	8	79.1407597036466
15	9	79.8818470637405
15	10	79.5740921189189
15	11	79.5740921189189
15	12	79.5740921189189
15	13	79.5677035220288
15	14	80.0874625680231
15	15	80.1677951484778
15	16	80.1677951484778
15	17	80.5120638548387
15	18	80.5120638548387
15	19	81.0788550980035
15	20	81.1570173092940
15	21	81.1356079594107
15	22	81.2330519726533
15	23	81.2330519726533
15	24	81.2330519726533
15	25	81.0058612689569
16	1	76.4008826069886
16	2	76.8022851466755
16	3	76.8022851466755
16	4	75.8027694637243
16	5	76.1028694424741
16	6	76.9570985693415
16	7	77.7009365821479
16	8	79.1407597036466
16	9	79.8818470637405
16	10	79.5740921189189
16	11	79.5740921189189
16	12	79.5740921189189
16	13	79.5677035220288
16	14	80.0874625680231
16	15	80.1677951484778
16	16	80.1677951484778
16	17	80.5120638548387
16	18	80.5120638548387
16	19	81.0788550980035
16	20	81.1570173092940
16	21	81.1356079594107
16	22	81.2330519726533
16	23	81.2330519726533
16	24	81.2330519726533
16	25	81.0058612689569
17	1	76.4008826069886
17	2	76.8022851466755
17	3	76.8022851466755
17	4	75.8027694637243
17	5	76.1028694424741
17	6	77.2594090223589
17	7	77.7009365821479
17	8	79.1407597036466
17	9	79.8818470637405
17	10	79.5740921189189
17	11	79.5740921189189
17	12	79.5740921189189
17	13	79.5677035220288
17	14	80.0874625680231
17	15	80.1677951484778
17	16	80.1677951484778
17	17	80.5120638548387
17	18	80.5120638548387
17	19	81.0788550980035
17	20	81.1570173092940
17	21	81.1356079594107
17	22	81.2330519726533
17	23	81.2330519726533
17	24	81.2330519726533
17	25	81.0058612689569
18	1	76.4008826069886
18	2	76.8022851466755
18	3	76.8022851466755
18	4	75.8027694637243
18	5	76.1028694424741
18	6	77.2473233843111
18	7	77.7009365821479
18	8	79.1407597036466
18	9	79.8818470637405
18	10	79.5740921189189
18	11	79.5740921189189
18	12	79.5740921189189
18	13	79.5677035220288
18	14	80.0874625680231
18	15	80.1677951484778
18	16	80.1677951484778
18	17	80.5120638548387
18	18	80.5120638548387
18	19	81.0788550980035
18	20	81.1570173092940
18	21	81.1356079594107
18	22	81.2330519726533
18	23	81.2330519726533
18	24	81.2330519726533
18	25	81.0058612689569
19	1	76.4008826069886
19	2	76.8022851466755
19	3	76.8022851466755
19	4	75.8027694637243
19	5	76.1028694424741
19	6	77.2369963392826
19	7	77.7009365821479
19	8	79.1407597036466
19	9	79.8818470637405
19	10	79.5740921189189
19	11	79.5740921189189
19	12	79.5740921189189
19	13	79.5677035220288
19	14	80.0874625680231
19	15	80.1677951484778
19	16	80.1677951484778
19	17	80.5120638548387
19	18	80.5120638548387
19	19	81.0788550980035
19	20	81.1570173092940
19	21	81.1356079594107
19	22	81.2330519726533
19	23	81.2330519726533
19	24	81.2330519726533
19	25	81.0058612689569
20	1	76.4008826069886
20	2	76.8022851466755
20	3	76.8022851466755
20	4	75.8027694637243
20	5	76.1028694424741
20	6	77.2281776874246
20	7	77.7009365821479
20	8	79.1407597036466
20	9	79.8818470637405
20	10	79.5740921189189
20	11	79.5740921189189
20	12	79.5740921189189
20	13	79.5677035220288
20	14	80.0874625680231
20	15	80.1677951484778
20	16	80.1677951484778
20	17	80.5120638548387
20	18	80.5120638548387
20	19	81.0788550980035
20	20	81.1570173092940
20	21	81.1356079594107
20	22	81.2330519726533
20	23	81.2330519726533
20	24	81.2330519726533
20	25	81.0058612689569
21	1	76.4008826069886
21	2	76.8022851466755
21	3	76.8022851466755
21	4	75.8027694637243
21	5	76.1028694424741
21	6	77.2206512575540
21	7	77.7009365821479
21	8	79.1407597036466
21	9	79.8818470637405
21	10	79.5740921189189
21	11	79.5740921189189
21	12	79.5740921189189
21	13	79.7507276388963
21	14	80.0874625680231
21	15	80.1677951484778
21	16	80.1677951484778
21	17	80.5120638548387
21	18	80.5120638548387
21	19	81.0788550980035
21	20	81.1570173092940
21	21	81.1356079594107
21	22	81.2330519726533
21	23	81.2330519726533
21	24	81.2330519726533
21	25	81.0058612689569
22	1	76.4008826069886
22	2	76.8022851466755
22	3	76.8022851466755
22	4	75.8027694637243
22	5	76.1028694424741
22	6	77.2142307157741
22	7	77.8342337268720
22	8	79.1407597036466
22	9	79.8818470637405
22	10	79.5740921189189
22	11	79.5740921189189
22	12	79.5740921189189
22	13	79.7467968039540
22	14	80.0874625680231
22	15	80.1677951484778
22	16	80.1677951484778
22	17	80.5120638548387
22	18	80.5120638548387
22	19	81.1595391757058
22	20	81.1570173092940
22	21	81.1356079594107
22	22	81.2330519726533
22	23	81.2330519726533
22	24	81.2330519726533
22	25	81.0058612689569
23	1	76.4008826069886
23	2	76.8022851466755
23	3	76.8022851466755
23	4	75.8027694637243
23	5	76.1028694424741
23	6	77.2087557649574
23	7	77.8286655668149
23	8	79.1407597036466
23	9	79.8818470637405
23	10	79.5740921189189
23	11	79.5740921189189
23	12	79.5740921189189
23	13	79.7434451088916
23	14	80.0874625680231
23	15	80.1677951484778
23	16	80.1677951484778
23	17	80.5120638548387
23	18	80.5120638548387
23	19	81.1570173092940
23	20	81.1570173092940
23	21	81.1356079594107
23	22	81.2330519726533
23	23	81.2330519726533
23	24	81.2330519726533
23	25	81.0058612689569
24	1	76.4008826069886
24	2	76.8022851466755
24	3	76.8022851466755
24	4	75.8027694637243
24	5	76.1028694424741
24	6	77.2040887376898
24	7	77.8239191184480
24	8	79.1407597036466
24	9	79.8818470637405
24	10	79.5740921189189
24	11	79.5740921189189
24	12	79.5740921189189
24	13	79.7405881761689
24	14	80.0874625680231
24	15	80.1677951484778
24	16	80.1677951484778
24	17	80.5120638548387
24	18	80.5120638548387
24	19	81.1570173092940
24	20	81.1570173092940
24	21	81.1356079594107
24	22	81.2330519726533
24	23	81.2330519726533
24	24	81.2330519726533
24	25	81.0058612689569
25	1	76.4008826069886
25	2	76.8022851466755
25	3	76.8022851466755
25	4	75.8027694637243
25	5	76.1028694424741
25	6	77.2001115695042
25	7	77.8198742931810
25	8	79.1407597036466
25	9	79.8818470637405
25	10	79.5740921189189
25	11	79.5740921189189
25	12	79.5740921189189
25	13	79.7381536600100
25	14	80.0874625680231
25	15	80.1677951484778
25	16	80.1677951484778
25	17	80.5120638548387
25	18	80.5120638548387
25	19	81.1570173092940
25	20	81.1570173092940
25	21	81.1356079594107
25	22	81.2330519726533
25	23	81.2330519726533
25	24	81.2330519726533
25	25	81.0058612689569

==> osh_6min_snr.txt <==
1	1	0.0997732419516734
1	2	0.571623985652077
1	3	0.818396126922887
1	4	0.838960198160442
1	5	0.874865973540958
1	6	0.921432008543408
1	7	0.936637228648850
1	8	0.956653790165909
1	9	0.956653790165909
1	10	1.01432397835372
1	11	1.01432397835372
1	12	1.26061266963580
1	13	1.26760525835265
1	14	1.26760525835265
1	15	1.26760525835265
1	16	1.34744982462664
1	17	1.34744982462664
1	18	1.34744982462664
1	19	1.34744982462664
1	20	1.34744982462664
1	21	1.34744982462664
1	22	1.34744982462664
1	23	1.34744982462664
1	24	1.36402750828547
1	25	1.49667608090289
2	1	0.175862334472252
2	2	0.571623985652077
2	3	0.818396126922887
2	4	0.838960198160442
2	5	0.874865973540958
2	6	0.921432008543408
2	7	0.936637228648850
2	8	0.956653790165909
2	9	0.956653790165909
2	10	1.01432397835372
2	11	1.01432397835372
2	12	1.26061266963580
2	13	1.26760525835265
2	14	1.26760525835265
2	15	1.26760525835265
2	16	1.34744982462664
2	17	1.34744982462664
2	18	1.34744982462664
2	19	1.34744982462664
2	20	1.34744982462664
2	21	1.34744982462664
2	22	1.34744982462664
2	23	1.34744982462664
2	24	1.36402750828547
2	25	1.49667608090289
3	1	0.175862334472252
3	2	0.615477137751825
3	3	0.818396126922887
3	4	0.838960198160442
3	5	0.921432008543408
3	6	0.936637228648850
3	7	0.936637228648850
3	8	0.956653790165909
3	9	0.956653790165909
3	10	1.01432397835372
3	11	1.01432397835372
3	12	1.26061266963580
3	13	1.26760525835265
3	14	1.26760525835265
3	15	1.32720859671108
3	16	1.34744982462664
3	17	1.34744982462664
3	18	1.34744982462664
3	19	1.34744982462664
3	20	1.34744982462664
3	21	1.34744982462664
3	22	1.34744982462664
3	23	1.34744982462664
3	24	1.36402750828547
3	25	1.49667608090289
4	1	0.175862334472252
4	2	0.696179186520091
4	3	0.818396126922887
4	4	0.838960198160442
4	5	0.921432008543408
4	6	0.936637228648850
4	7	0.936637228648850
4	8	0.956653790165909
4	9	0.956653790165909
4	10	1.01432397835372
4	11	1.01432397835372
4	12	1.26061266963580
4	13	1.26760525835265
4	14	1.26760525835265
4	15	1.32720859671108
4	16	1.34744982462664
4	17	1.34744982462664
4	18	1.34744982462664
4	19	1.34744982462664
4	20	1.34744982462664
4	21	1.34744982462664
4	22	1.34744982462664
4	23	1.34744982462664
4	24	1.36402750828547
4	25	1.49667608090289
5	1	0.197624638881966
5	2	0.696179186520091
5	3	0.818396126922887
5	4	0.838960198160442
5	5	0.921432008543408
5	6	0.936637228648850
5	7	0.936637228648850
5	8	0.956653790165909
5	9	0.956653790165909
5	10	1.01432397835372
5	11	1.01432397835372
5	12	1.26061266963580
5	13	1.26760525835265
5	14	1.26760525835265
5	15	1.32720859671108
5	16	1.34744982462664
5	17	1.34744982462664
5	18	1.34744982462664
5	19	1.34744982462664
5	20	1.34744982462664
5	21	1.34744982462664
5	22	1.34744982462664
5	23	1.34744982462664
5	24	1.36402750828547
5	25	1.49667608090289
6	1	0.245400688549657
6	2	0.696179186520091
6	3	0.818396126922887
6	4	0.838960198160442
6	5	0.921432008543408
6	6	0.936637228648850
6	7	0.936637228648850
6	8	0.956653790165909
6	9	0.956653790165909
6	10	1.01432397835372
6	11	1.01432397835372
6	12	1.26061266963580
6	13	1.26760525835265
6	14	1.26760525835265
6	15	1.32720859671108
6	16	1.34744982462664
6	17	1.34744982462664
6	18	1.34744982462664
6	19	1.34744982462664
6	20	1.34744982462664
6	21	1.34744982462664
6	22	1.34744982462664
6	23	1.34744982462664
6	24	1.36402750828547
6	25	1.49667608090289
7	1	0.287239577836805
7	2	0.696179186520091
7	3	0.818396126922887
7	4	0.838960198160442
7	5	0.921432008543408
7	6	0.936637228648850
7	7	0.936637228648850
7	8	0.956653790165909
7	9	0.956653790165909
7	10	1.01432397835372
7	11	1.01432397835372
7	12	1.26061266963580
7	13	1.26760525835265
7	14	1.26760525835265
7	15	1.32720859671108
7	16	1.34744982462664
7	17	1.34744982462664
7	18	1.34744982462664
7	19	1.34744982462664
7	20	1.34744982462664
7	21	1.34744982462664
7	22	1.34744982462664
7	23	1.34744982462664
7	24	1.46536102639880
7	25	1.49667608090289
8	1	0.321820309824414
8	2	0.696179186520091
8	3	0.818396126922887
8	4	0.838960198160442
8	5	0.921432008543408
8	6	0.936637228648850
8	7	0.936637228648850
8	8	0.956653790165909
8	9	0.956653790165909
8	10	1.01432397835372
8	11	1.01432397835372
8	12	1.26061266963580
8	13	1.26760525835265
8	14	1.26760525835265
8	15	1.32720859671108
8	16	1.34744982462664
8	17	1.34744982462664
8	18	1.34744982462664
8	19	1.34744982462664
8	20	1.34744982462664
8	21	1.34744982462664
8	22	1.34744982462664
8	23	1.34744982462664
8	24	1.46708448521071
8	25	1.49667608090289
9	1	0.331365993715827
9	2	0.696179186520091
9	3	0.818396126922887
9	4	0.838960198160442
9	5	0.921432008543408
9	6	0.936637228648850
9	7	0.936637228648850
9	8	0.956653790165909
9	9	0.956653790165909
9	10	1.01432397835372
9	11	1.01432397835372
9	12	1.26061266963580
9	13	1.26760525835265
9	14	1.26760525835265
9	15	1.32720859671108
9	16	1.34744982462664
9	17	1.34744982462664
9	18	1.34744982462664
9	19	1.34744982462664
9	20	1.34744982462664
9	21	1.34744982462664
9	22	1.34744982462664
9	23	1.34744982462664
9	24	1.46983254959215
9	25	1.49667608090289
10	1	0.331365993715827
10	2	0.696179186520091
10	3	0.818396126922887
10	4	0.838960198160442
10	5	0.921432008543408
10	6	0.936637228648850
10	7	0.936637228648850
10	8	0.956653790165909
10	9	0.956653790165909
10	10	1.01432397835372
10	11	1.01432397835372
10	12	1.26061266963580
10	13	1.26760525835265
10	14	1.26760525835265
10	15	1.32720859671108
10	16	1.34744982462664
10	17	1.34744982462664
10	18	1.34744982462664
10	19	1.34744982462664
10	20	1.34744982462664
10	21	1.34744982462664
10	22	1.34744982462664
10	23	1.34744982462664
10	24	1.47243980099637
10	25	1.49667608090289
11	1	0.331365993715827
11	2	0.696179186520091
11	3	0.818396126922887
11	4	0.838960198160442
11	5	0.921432008543408
11	6	0.936637228648850
11	7	0.936637228648850
11	8	0.956653790165909
11	9	0.956653790165909
11	10	1.01432397835372
11	11	1.01432397835372
11	12	1.26061266963580
11	13	1.26760525835265
11	14	1.26760525835265
11	15	1.32720859671108
11	16	1.34744982462664
11	17	1.34744982462664
11	18	1.34744982462664
11	19	1.34744982462664
11	20	1.34744982462664
11	21	1.34744982462664
11	22	1.34744982462664
11	23	1.34744982462664
11	24	1.47488541132102
11	25	1.49667608090289
12	1	0.331365993715827
12	2	0.696179186520091
12	3	0.818396126922887
12	4	0.838960198160442
12	5	0.921432008543408
12	6	0.936637228648850
12	7	0.936637228648850
12	8	0.956653790165909
12	9	0.956653790165909
12	10	1.01432397835372
12	11	1.01432397835372
12	12	1.26061266963580
12	13	1.26760525835265
12	14	1.26760525835265
12	15	1.32720859671108
12	16	1.34744982462664
12	17	1.34744982462664
12	18	1.34744982462664
12	19	1.34744982462664
12	20	1.34744982462664
12	21	1.34744982462664
12	22	1.34744982462664
12	23	1.34744982462664
12	24	1.47717542272497
12	25	1.49667608090289
13	1	0.331365993715827
13	2	0.696179186520091
13	3	0.818396126922887
13	4	0.838960198160442
13	5	0.921432008543408
13	6	0.936637228648850
13	7	0.936637228648850
13	8	0.956653790165909
13	9	0.956653790165909
13	10	1.01432397835372
13	11	1.01432397835372
13	12	1.26061266963580
13	13	1.26760525835265
13	14	1.26760525835265
13	15	1.32720859671108
13	16	1.34744982462664
13	17	1.34744982462664
13	18	1.34744982462664
13	19	1.34744982462664
13	20	1.34744982462664
13	21	1.34744982462664
13	22	1.34744982462664
13	23	1.34744982462664
13	24	1.47931729518508
13	25	1.49667608090289
14	1	0.331365993715827
14	2	0.696179186520091
14	3	0.818396126922887
14	4	0.838960198160442
14	5	0.921432008543408
14	6	0.936637228648850
14	7	0.936637228648850
14	8	0.956653790165909
14	9	0.956653790165909
14	10	1.01432397835372
14	11	1.01432397835372
14	12	1.26061266963580
14	13	1.26760525835265
14	14	1.26760525835265
14	15	1.32771072173955
14	16	1.34744982462664
14	17	1.34744982462664
14	18	1.34744982462664
14	19	1.34744982462664
14	20	1.34744982462664
14	21	1.34744982462664
14	22	1.34744982462664
14	23	1.34744982462664
14	24	1.48131853936774
14	25	1.49667608090289
15	1	0.331365993715827
15	2	0.696179186520091
15	3	0.818396126922887
15	4	0.838960198160442
15	5	0.921432008543408
15	6	0.936637228648850
15	7	0.936637228648850
15	8	0.956653790165909
15	9	0.956653790165909
15	10	1.01432397835372
15	11	1.01432397835372
15	12	1.26061266963580
15	13	1.26760525835265
15	14	1.26760525835265
15	15	1.33011640943271
15	16	1.34744982462664
15	17	1.34744982462664
15	18	1.34744982462664
15	19	1.34744982462664
15	20	1.34744982462664
15	21	1.34744982462664
15	22	1.34744982462664
15	23	1.34744982462664
15	24	1.48318659155291
15	25	1.49667608090289
16	1	0.331365993715827
16	2	0.696179186520091
16	3	0.818396126922887
16	4	0.838960198160442
16	5	0.921432008543408
16	6	0.936637228648850
16	7	0.936637228648850
16	8	0.956653790165909
16	9	0.956653790165909
16	10	1.01432397835372
16	11	1.01432397835372
16	12	1.26061266963580
16	13	1.26760525835265
16	14	1.26760525835265
16	15	1.33235917573449
16	16	1.34744982462664
16	17	1.34744982462664
16	18	1.34744982462664
16	19	1.34744982462664
16	20	1.34744982462664
16	21	1.34744982462664
16	22	1.34744982462664
16	23	1.34744982462664
16	24	1.48492875911852
16	25	1.49667608090289
17	1	0.331365993715827
17	2	0.696179186520091
17	3	0.818396126922887
17	4	0.838960198160442
17	5	0.921432008543408
17	6	0.936637228648850
17	7	0.936637228648850
17	8	0.956653790165909
17	9	0.956653790165909
17	10	1.01432397835372
17	11	1.01432397835372
17	12	1.26061266963580
17	13	1.26760525835265
17	14	1.26760525835265
17	15	1.33444823762803
17	16	1.34744982462664
17	17	1.34744982462664
17	18	1.34744982462664
17	19	1.34744982462664
17	20	1.34744982462664
17	21	1.34744982462664
17	22	1.34744982462664
17	23	1.34744982462664
17	24	1.48655217787993
17	25	1.49667608090289
18	1	0.331365993715827
18	2	0.696179186520091
18	3	0.818396126922887
18	4	0.838960198160442
18	5	0.921432008543408
18	6	0.936637228648850
18	7	0.936637228648850
18	8	0.956653790165909
18	9	0.956653790165909
18	10	1.01432397835372
18	11	1.01432397835372
18	12	1.26061266963580
18	13	1.26760525835265
18	14	1.26760525835265
18	15	1.33639257361041
18	16	1.34744982462664
18	17	1.34744982462664
18	18	1.34744982462664
18	19	1.34744982462664
18	20	1.34744982462664
18	21	1.34744982462664
18	22	1.34744982462664
18	23	1.34744982462664
18	24	1.48806377786636
18	25	1.49667608090289
19	1	0.331365993715827
19	2	0.696179186520091
19	3	0.818396126922887
19	4	0.838960198160442
19	5	0.921432008543408
19	6	0.936637228648850
19	7	0.936637228648850
19	8	0.956653790165909
19	9	0.956653790165909
19	10	1.01432397835372
19	11	1.01432397835372
19	12	1.26061266963580
19	13	1.26760525835265
19	14	1.26760525835265
19	15	1.33820088013854
19	16	1.34744982462664
19	17	1.34744982462664
19	18	1.34744982462664
19	19	1.34744982462664
19	20	1.34744982462664
19	21	1.34744982462664
19	22	1.34744982462664
19	23	1.34744982462664
19	24	1.48947025657636
19	25	1.49667608090289
20	1	0.331365993715827
20	2	0.696179186520091
20	3	0.818396126922887
20	4	0.838960198160442
20	5	0.921432008543408
20	6	0.936637228648850
20	7	0.936637228648850
20	8	0.956653790165909
20	9	0.956653790165909
20	10	1.01432397835372
20	11	1.01432397835372
20	12	1.26061266963580
20	13	1.26760525835265
20	14	1.26760525835265
20	15	1.33988153846962
20	16	1.34744982462664
20	17	1.34744982462664
20	18	1.34744982462664
20	19	1.34744982462664
20	20	1.34744982462664
20	21	1.34744982462664
20	22	1.34744982462664
20	23	1.34744982462664
20	24	1.49077805884391
20	25	1.49667608090289
21	1	0.331365993715827
21	2	0.696179186520091
21	3	0.818396126922887
21	4	0.838960198160442
21	5	0.921432008543408
21	6	0.936637228648850
21	7	0.936637228648850
21	8	0.956653790165909
21	9	0.956653790165909
21	10	1.01432397835372
21	11	1.01432397835372
21	12	1.26061266963580
21	13	1.26760525835265
21	14	1.26760525835265
21	15	1.34144259056309
21	16	1.34744982462664
21	17	1.34744982462664
21	18	1.34744982462664
21	19	1.34744982462664
21	20	1.34744982462664
21	21	1.34744982462664
21	22	1.34744982462664
21	23	1.34744982462664
21	24	1.49199336247980
21	25	1.49667608090289
22	1	0.331365993715827
22	2	0.696179186520091
22	3	0.818396126922887
22	4	0.838960198160442
22	5	0.921432008543408
22	6	0.936637228648850
22	7	0.936637228648850
22	8	0.956653790165909
22	9	0.956653790165909
22	10	1.01432397835372
22	11	1.01432397835372
22	12	1.26061266963580
22	13	1.26760525835265
22	14	1.26760525835265
22	15	1.34289172278173
22	16	1.34744982462664
22	17	1.34744982462664
22	18	1.34744982462664
22	19	1.34744982462664
22	20	1.34744982462664
22	21	1.34744982462664
22	22	1.34744982462664
22	23	1.34744982462664
22	24	1.49312206890072
22	25	1.49667608090289
23	1	0.331365993715827
23	2	0.696179186520091
23	3	0.818396126922887
23	4	0.838960198160442
23	5	0.921432008543408
23	6	0.936637228648850
23	7	0.936637228648850
23	8	0.956653790165909
23	9	0.956653790165909
23	10	1.01432397835372
23	11	1.01432397835372
23	12	1.26061266963580
23	13	1.26760525835265
23	14	1.26760525835265
23	15	1.34423625622141
23	16	1.34744982462664
23	17	1.34744982462664
23	18	1.34744982462664
23	19	1.34744982462664
23	20	1.34744982462664
23	21	1.34744982462664
23	22	1.34744982462664
23	23	1.34744982462664
23	24	1.49416979801671
23	25	1.49667608090289
24	1	0.331365993715827
24	2	0.696179186520091
24	3	0.818396126922887
24	4	0.838960198160442
24	5	0.921432008543408
24	6	0.936637228648850
24	7	0.936637228648850
24	8	0.956653790165909
24	9	0.956653790165909
24	10	1.01432397835372
24	11	1.01432397835372
24	12	1.26061266963580
24	13	1.26760525835265
24	14	1.26760525835265
24	15	1.34548314260158
24	16	1.34744982462664
24	17	1.34744982462664
24	18	1.34744982462664
24	19	1.34744982462664
24	20	1.34744982462664
24	21	1.34744982462664
24	22	1.34744982462664
24	23	1.34744982462664
24	24	1.49514188671073
24	25	1.49667608090289
25	1	0.331365993715827
25	2	0.696179186520091
25	3	0.818396126922887
25	4	0.838960198160442
25	5	0.921432008543408
25	6	0.936637228648850
25	7	0.936637228648850
25	8	0.956653790165909
25	9	0.956653790165909
25	10	1.01432397835372
25	11	1.01432397835372
25	12	1.26061266963580
25	13	1.26760525835265
25	14	1.26760525835265
25	15	1.34663896475684
25	16	1.34744982462664
25	17	1.34744982462664
25	18	1.34744982462664
25	19	1.34744982462664
25	20	1.34744982462664
25	21	1.34744982462664
25	22	1.34744982462664
25	23	1.34744982462664
25	24	1.49604339030918
25	25	1.49667608090289

==> osh_6sum.txt <==
1	1	37.5987063211396
1	2	69.8783930285128
1	3	73.5663164004497
1	4	71.9048698442263
1	5	72.6707726176589
1	6	77.1337379814794
1	7	76.7862109378788
1	8	74.6695147050685
1	9	74.6695147050685
1	10	74.1615025707665
1	11	74.1615025707665
1	12	73.8908182150538
1	13	74.4274320386784
1	14	74.4274320386784
1	15	74.4274320386784
1	16	72.2033196829797
1	17	72.2033196829797
1	18	72.2033196829797
1	19	72.2033196829797
1	20	72.2033196829797
1	21	72.2033196829797
1	22	72.2033196829797
1	23	72.2033196829797
1	24	73.3648145664229
1	25	71.8206156040018
2	1	47.6833239413799
2	2	69.8783930285128
2	3	73.5663164004497
2	4	71.9048698442263
2	5	72.6707726176589
2	6	77.1337379814794
2	7	76.7862109378788
2	8	74.6695147050685
2	9	74.6695147050685
2	10	74.1615025707665
2	11	74.1615025707665
2	12	73.8908182150538
2	13	74.4274320386784
2	14	74.4274320386784
2	15	74.4274320386784
2	16	72.2033196829797
2	17	72.2033196829797
2	18	72.2033196829797
2	19	72.2033196829797
2	20	72.2033196829797
2	21	72.2033196829797
2	22	72.2033196829797
2	23	72.2033196829797
2	24	73.3648145664229
2	25	71.8206156040018
3	1	47.6833239413799
3	2	71.7102178193966
3	3	73.5663164004497
3	4	71.9048698442263
3	5	77.1337379814794
3	6	76.7862109378788
3	7	76.7862109378788
3	8	74.6695147050685
3	9	74.6695147050685
3	10	74.1615025707665
3	11	74.1615025707665
3	12	73.8908182150538
3	13	74.4274320386784
3	14	74.4274320386784
3	15	74.4884648827919
3	16	72.2033196829797
3	17	72.2033196829797
3	18	72.2033196829797
3	19	72.2033196829797
3	20	72.2033196829797
3	21	72.2033196829797
3	22	72.2033196829797
3	23	72.2033196829797
3	24	73.3648145664229
3	25	71.8206156040018
4	1	47.6833239413799
4	2	72.3332895950089
4	3	73.5663164004497
4	4	71.9048698442263
4	5	77.1337379814794
4	6	76.7862109378788
4	7	76.7862109378788
4	8	74.6695147050685
4	9	74.6695147050685
4	10	74.1615025707665
4	11	74.1615025707665
4	12	73.8908182150538
4	13	74.4274320386784
4	14	74.4274320386784
4	15	74.4884648827919
4	16	72.2033196829797
4	17	72.2033196829797
4	18	72.2033196829797
4	19	72.2033196829797
4	20	72.2033196829797
4	21	72.2033196829797
4	22	72.2033196829797
4	23	72.2033196829797
4	24	73.3648145664229
4	25	71.8206156040018
5	1	73.0958288273898
5	2	72.3332895950089
5	3	73.5663164004497
5	4	71.9048698442263
5	5	77.1337379814794
5	6	76.7862109378788
5	7	76.7862109378788
5	8	74.6695147050685
5	9	74.6695147050685
5	10	74.1615025707665
5	11	74.1615025707665
5	12	73.8908182150538
5	13	74.4274320386784
5	14	74.4274320386784
5	15	74.4884648827919
5	16	72.2033196829797
5	17	72.2033196829797
5	18	72.2033196829797
5	19	72.2033196829797
5	20	72.2033196829797
5	21	72.2033196829797
5	22	72.2033196829797
5	23	72.2033196829797
5	24	73.3648145664229
5	25	71.8206156040018
6	1	73.9818606906197
6	2	72.3332895950089
6	3	73.5663164004497
6	4	71.9048698442263
6	5	77.1337379814794
6	6	76.7862109378788
6	7	76.7862109378788
6	8	74.6695147050685
6	9	74.6695147050685
6	10	74.1615025707665
6	11	74.1615025707665
6	12	73.8908182150538
6	13	74.4274320386784
6	14	74.4274320386784
6	15	74.4884648827919
6	16	72.2033196829797
6	17	72.2033196829797
6	18	72.2033196829797
6	19	72.2033196829797
6	20	72.2033196829797
6	21	72.2033196829797
6	22	72.2033196829797
6	23	72.2033196829797
6	24	73.3648145664229
6	25	71.8206156040018
7	1	74.4454556163344
7	2	72.3332895950089
7	3	73.5663164004497
7	4	71.9048698442263
7	5	77.1337379814794
7	6	76.7862109378788
7	7	76.7862109378788
7	8	74.6695147050685
7	9	74.6695147050685
7	10	74.1615025707665
7	11	74.1615025707665
7	12	73.8908182150538
7	13	74.4274320386784
7	14	74.4274320386784
7	15	74.4884648827919
7	16	72.2033196829797
7	17	72.2033196829797
7	18	72.2033196829797
7	19	72.2033196829797
7	20	72.2033196829797
7	21	72.2033196829797
7	22	72.2033196829797
7	23	72.2033196829797
7	24	72.2582235146061
7	25	71.8206156040018
8	1	74.6897451240925
8	2	72.3332895950089
8	3	73.5663164004497
8	4	71.9048698442263
8	5	77.1337379814794
8	6	76.7862109378788
8	7	76.7862109378788
8	8	74.6695147050685
8	9	74.6695147050685
8	10	74.1615025707665
8	11	74.1615025707665
8	12	73.8908182150538
8	13	74.4274320386784
8	14	74.4274320386784
8	15	74.4884648827919
8	16	72.2033196829797
8	17	72.2033196829797
8	18	72.2033196829797
8	19	72.2033196829797
8	20	72.2033196829797
8	21	72.2033196829797
8	22	72.2033196829797
8	23	72.2033196829797
8	24	72.2134984148706
8	25	71.8206156040018
9	1	74.7647188853559
9	2	72.3332895950089
9	3	73.5663164004497
9	4	71.9048698442263
9	5	77.1337379814794
9	6	76.7862109378788
9	7	76.7862109378788
9	8	74.6695147050685
9	9	74.6695147050685
9	10	74.1615025707665
9	11	74.1615025707665
9	12	73.8908182150538
9	13	74.4274320386784
9	14	74.4274320386784
9	15	74.4884648827919
9	16	72.2033196829797
9	17	72.2033196829797
9	18	72.2033196829797
9	19	72.2033196829797
9	20	72.2033196829797
9	21	72.2033196829797
9	22	72.2033196829797
9	23	72.2033196829797
9	24	72.1802414142950
9	25	71.8206156040018
10	1	74.7647188853559
10	2	72.3332895950089
10	3	73.5663164004497
10	4	71.9048698442263
10	5	77.1337379814794
10	6	76.7862109378788
10	7	76.7862109378788
10	8	74.6695147050685
10	9	74.6695147050685
10	10	74.1615025707665
10	11	74.1615025707665
10	12	73.8908182150538
10	13	74.4274320386784
10	14	74.4274320386784
10	15	74.4884648827919
10	16	72.2033196829797
10	17	72.2033196829797
10	18	72.2033196829797
10	19	72.2033196829797
10	20	72.2033196829797
10	21	72.2033196829797
10	22	72.2033196829797
10	23	72.2033196829797
10	24	72.1483298587813
10	25	71.8206156040018
11	1	74.7647188853559
11	2	72.3332895950089
11	3	73.5663164004497
11	4	71.9048698442263
11	5	77.1337379814794
11	6	76.7862109378788
11	7	76.7862109378788
11	8	74.6695147050685
11	9	74.6695147050685
11	10	74.1615025707665
11	11	74.1615025707665
11	12	73.8908182150538
11	13	74.4274320386784
11	14	74.4274320386784
11	15	74.4884648827919
11	16	72.2033196829797
11	17	72.2033196829797
11	18	72.2033196829797
11	19	72.2033196829797
11	20	72.2033196829797
11	21	72.2033196829797
11	22	72.2033196829797
11	23	72.2033196829797
11	24	72.1178551133156
11	25	71.8206156040018
12	1	74.7647188853559
12	2	72.3332895950089
12	3	73.5663164004497
12	4	71.9048698442263
12	5	77.1337379814794
12	6	76.7862109378788
12	7	76.7862109378788
12	8	74.6695147050685
12	9	74.6695147050685
12	10	74.1615025707665
12	11	74.1615025707665
12	12	73.8908182150538
12	13	74.4274320386784
12	14	74.4274320386784
12	15	74.4884648827919
12	16	72.2033196829797
12	17	72.2033196829797
12	18	72.2033196829797
12	19	72.2033196829797
12	20	72.2033196829797
12	21	72.2033196829797
12	22	72.2033196829797
12	23	72.2033196829797
12	24	72.0888225307098
12	25	71.8206156040018
13	1	74.7647188853559
13	2	72.3332895950089
13	3	73.5663164004497
13	4	71.9048698442263
13	5	77.1337379814794
13	6	76.7862109378788
13	7	76.7862109378788
13	8	74.6695147050685
13	9	74.6695147050685
13	10	74.1615025707665
13	11	74.1615025707665
13	12	73.8908182150538
13	13	74.4274320386784
13	14	74.4274320386784
13	15	74.4884648827919
13	16	72.2033196829797
13	17	72.2033196829797
13	18	72.2033196829797
13	19	72.2033196829797
13	20	72.2033196829797
13	21	72.2033196829797
13	22	72.2033196829797
13	23	72.2033196829797
13	24	72.0612237637311
13	25	71.8206156040018
14	1	74.7647188853559
14	2	72.3332895950089
14	3	73.5663164004497
14	4	71.9048698442263
14	5	77.1337379814794
14	6	76.7862109378788
14	7	76.7862109378788
14	8	74.6695147050685
14	9	74.6695147050685
14	10	74.1615025707665
14	11	74.1615025707665
14	12	73.8908182150538
14	13	74.4274320386784
14	14	74.4274320386784
14	15	72.5082051117675
14	16	72.2033196829797
14	17	72.2033196829797
14	18	72.2033196829797
14	19	72.2033196829797
14	20	72.2033196829797
14	21	72.2033196829797
14	22	72.2033196829797
14	23	72.2033196829797
14	24	72.0350414719177
14	25	71.8206156040018
15	1	74.7647188853559
15	2	72.3332895950089
15	3	73.5663164004497
15	4	71.9048698442263
15	5	77.1337379814794
15	6	76.7862109378788
15	7	76.7862109378788
15	8	74.6695147050685
15	9	74.6695147050685
15	10	74.1615025707665
15	11	74.1615025707665
15	12	73.8908182150538
15	13	74.4274320386784
15	14	74.4274320386784
15	15	72.4731480191669
15	16	72.2033196829797
15	17	72.2033196829797
15	18	72.2033196829797
15	19	72.2033196829797
15	20	72.2033196829797
15	21	72.2033196829797
15	22	72.2033196829797
15	23	72.2033196829797
15	24	72.0102506304057
15	25	71.8206156040018
16	1	74.7647188853559
16	2	72.3332895950089
16	3	73.5663164004497
16	4	71.9048698442263
16	5	77.1337379814794
16	6	76.7862109378788
16	7	76.7862109378788
16	8	74.6695147050685
16	9	74.6695147050685
16	10	74.1615025707665
16	11	74.1615025707665
16	12	73.8908182150538
16	13	74.4274320386784
16	14	74.4274320386784
16	15	72.4399658252765
16	16	72.2033196829797
16	17	72.2033196829797
16	18	72.2033196829797
16	19	72.2033196829797
16	20	72.2033196829797
16	21	72.2033196829797
16	22	72.2033196829797
16	23	72.2033196829797
16	24	71.9868196625355
16	25	71.8206156040018
17	1	74.7647188853559
17	2	72.3332895950089
17	3	73.5663164004497
17	4	71.9048698442263
17	5	77.1337379814794
17	6	76.7862109378788
17	7	76.7862109378788
17	8	74.6695147050685
17	9	74.6695147050685
17	10	74.1615025707665
17	11	74.1615025707665
17	12	73.8908182150538
17	13	74.4274320386784
17	14	74.4274320386784
17	15	72.4086148524169
17	16	72.2033196829797
17	17	72.2033196829797
17	18	72.2033196829797
17	19	72.2033196829797
17	20	72.2033196829797
17	21	72.2033196829797
17	22	72.2033196829797
17	23	72.2033196829797
17	24	71.9647115188742
17	25	71.8206156040018
18	1	74.7647188853559
18	2	72.3332895950089
18	3	73.5663164004497
18	4	71.9048698442263
18	5	77.1337379814794
18	6	76.7862109378788
18	7	76.7862109378788
18	8	74.6695147050685
18	9	74.6695147050685
18	10	74.1615025707665
18	11	74.1615025707665
18	12	73.8908182150538
18	13	74.4274320386784
18	14	74.4274320386784
18	15	72.3790440853213
18	16	72.2033196829797
18	17	72.2033196829797
18	18	72.2033196829797
18	19	72.2033196829797
18	20	72.2033196829797
18	21	72.2033196829797
18	22	72.2033196829797
18	23	72.2033196829797
18	24	71.9438846915515
18	25	71.8206156040018
19	1	74.7647188853559
19	2	72.3332895950089
19	3	73.5663164004497
19	4	71.9048698442263
19	5	77.1337379814794
19	6	76.7862109378788
19	7	76.7862109378788
19	8	74.6695147050685
19	9	74.6695147050685
19	10	74.1615025707665
19	11	74.1615025707665
19	12	73.8908182150538
19	13	74.4274320386784
19	14	74.4274320386784
19	15	72.3511965700015
19	16	72.2033196829797
19	17	72.2033196829797
19	18	72.2033196829797
19	19	72.2033196829797
19	20	72.2033196829797
19	21	72.2033196829797
19	22	72.2033196829797
19	23	72.2033196829797
19	24	71.9242941533985
19	25	71.8206156040018
20	1	74.7647188853559
20	2	72.3332895950089
20	3	73.5663164004497
20	4	71.9048698442263
20	5	77.1337379814794
20	6	76.7862109378788
20	7	76.7862109378788
20	8	74.6695147050685
20	9	74.6695147050685
20	10	74.1615025707665
20	11	74.1615025707665
20	12	73.8908182150538
20	13	74.4274320386784
20	14	74.4274320386784
20	15	72.3250107017492
20	16	72.2033196829797
20	17	72.2033196829797
20	18	72.2033196829797
20	19	72.2033196829797
20	20	72.2033196829797
20	21	72.2033196829797
20	22	72.2033196829797
20	23	72.2033196829797
20	24	71.9058922154085
20	25	71.8206156040018
21	1	74.7647188853559
21	2	72.3332895950089
21	3	73.5663164004497
21	4	71.9048698442263
21	5	77.1337379814794
21	6	76.7862109378788
21	7	76.7862109378788
21	8	74.6695147050685
21	9	74.6695147050685
21	10	74.1615025707665
21	11	74.1615025707665
21	12	73.8908182150538
21	13	74.4274320386784
21	14	74.4274320386784
21	15	72.3004213950250
21	16	72.2033196829797
21	17	72.2033196829797
21	18	72.2033196829797
21	19	72.2033196829797
21	20	72.2033196829797
21	21	72.2033196829797
21	22	72.2033196829797
21	23	72.2033196829797
21	24	71.8886292993205
21	25	71.8206156040018
22	1	74.7647188853559
22	2	72.3332895950089
22	3	73.5663164004497
22	4	71.9048698442263
22	5	77.1337379814794
22	6	76.7862109378788
22	7	76.7862109378788
22	8	74.6695147050685
22	9	74.6695147050685
22	10	74.1615025707665
22	11	74.1615025707665
22	12	73.8908182150538
22	13	74.4274320386784
22	14	74.4274320386784
22	15	72.2773611323202
22	16	72.2033196829797
22	17	72.2033196829797
22	18	72.2033196829797
22	19	72.2033196829797
22	20	72.2033196829797
22	21	72.2033196829797
22	22	72.2033196829797
22	23	72.2033196829797
22	24	71.8724546248166
22	25	71.8206156040018
23	1	74.7647188853559
23	2	72.3332895950089
23	3	73.5663164004497
23	4	71.9048698442263
23	5	77.1337379814794
23	6	76.7862109378788
23	7	76.7862109378788
23	8	74.6695147050685
23	9	74.6695147050685
23	10	74.1615025707665
23	11	74.1615025707665
23	12	73.8908182150538
23	13	74.4274320386784
23	14	74.4274320386784
23	15	72.2557608926009
23	16	72.2033196829797
23	17	72.2033196829797
23	18	72.2033196829797
23	19	72.2033196829797
23	20	72.2033196829797
23	21	72.2033196829797
23	22	72.2033196829797
23	23	72.2033196829797
23	24	71.8573168129574
23	25	71.8206156040018
24	1	74.7647188853559
24	2	72.3332895950089
24	3	73.5663164004497
24	4	71.9048698442263
24	5	77.1337379814794
24	6	76.7862109378788
24	7	76.7862109378788
24	8	74.6695147050685
24	9	74.6695147050685
24	10	74.1615025707665
24	11	74.1615025707665
24	12	73.8908182150538
24	13	74.4274320386784
24	14	74.4274320386784
24	15	72.2355509627136
24	16	72.2033196829797
24	17	72.2033196829797
24	18	72.2033196829797
24	19	72.2033196829797
24	20	72.2033196829797
24	21	72.2033196829797
24	22	72.2033196829797
24	23	72.2033196829797
24	24	71.8431644091372
24	25	71.8206156040018
25	1	74.7647188853559
25	2	72.3332895950089
25	3	73.5663164004497
25	4	71.9048698442263
25	5	77.1337379814794
25	6	76.7862109378788
25	7	76.7862109378788
25	8	74.6695147050685
25	9	74.6695147050685
25	10	74.1615025707665
25	11	74.1615025707665
25	12	73.8908182150538
25	13	74.4274320386784
25	14	74.4274320386784
25	15	72.2166616372170
25	16	72.2033196829797
25	17	72.2033196829797
25	18	72.2033196829797
25	19	72.2033196829797
25	20	72.2033196829797
25	21	72.2033196829797
25	22	72.2033196829797
25	23	72.2033196829797
25	24	71.8299463300461
25	25	71.8206156040018
